Machine Learning-based Framework for Optimally Solving the Analytical Inverse Kinematics for Redundant Manipulators

Solving the analytical inverse kinematics (IK) of redundant manipulators in real time is a difficult problem in robotics since its solution for a given target pose is not unique. Moreover, choosing the optimal IK solution with respect to application-specific demands helps to improve the robustness and to increase the success rate when driving the manipulator from its current configuration towards a desired pose. This is necessary, especially in high-dynamic tasks like catching objects in mid-flights. To compute a suitable target configuration in the joint space for a given target pose in the trajectory planning context, various factors such as travel time or manipulability must be considered. However, these factors increase the complexity of the overall problem which impedes real-time implementation. In this paper, a real-time framework to compute the analytical inverse kinematics of a redundant robot is presented. To this end, the analytical IK of the redundant manipulator is parameterized by so-called redundancy parameters, which are combined with a target pose to yield a unique IK solution. Most existing works in the literature either try to approximate the direct mapping from the desired pose of the manipulator to the solution of the IK or cluster the entire workspace to find IK solutions. In contrast, the proposed framework directly learns these redundancy parameters by using a neural network (NN) that provides the optimal IK solution with respect to the manipulability and the closeness to the current robot configuration. Monte Carlo simulations show the effectiveness of the proposed approach which is accurate and real-time capable ($\approx$ \SI{32}{\micro\second}) on the KUKA LBR iiwa 14 R820.

==> figure/csv_ML/data_ML-1.tsv <==
0.000	0.518
0.012	0.518
0.025	0.518
0.037	0.518
0.050	0.518
0.062	0.518
0.075	0.518
0.088	0.518
0.100	0.517
0.113	0.517
0.125	0.517
0.137	0.517
0.150	0.517
0.162	0.516
0.175	0.516
0.188	0.516
0.200	0.515
0.213	0.515
0.225	0.514
0.238	0.514
0.250	0.514
0.262	0.513
0.275	0.513
0.287	0.512
0.300	0.512
0.312	0.511
0.325	0.511
0.338	0.510
0.350	0.510
0.363	0.509
0.375	0.508
0.387	0.508
0.400	0.507
0.412	0.507
0.425	0.506
0.438	0.505
0.450	0.504
0.463	0.504
0.475	0.503
0.488	0.502
0.500	0.501
0.512	0.501
0.525	0.500
0.537	0.499
0.550	0.498
0.562	0.497
0.575	0.496
0.588	0.496
0.600	0.495
0.613	0.494
0.625	0.493
0.637	0.492
0.650	0.491
0.662	0.490
0.675	0.489
0.688	0.488
0.700	0.487
0.713	0.486
0.725	0.485
0.738	0.484
0.750	0.483
0.762	0.482
0.775	0.481
0.787	0.480
0.800	0.478
0.812	0.477
0.825	0.476
0.838	0.475
0.850	0.474
0.863	0.473
0.875	0.471
0.887	0.470
0.900	0.469
0.912	0.468
0.925	0.467
0.938	0.465
0.950	0.464
0.963	0.463
0.975	0.462
0.987	0.460
1.000	0.459
1.012	0.458
1.025	0.456
1.037	0.455
1.050	0.454
1.062	0.452
1.075	0.451
1.088	0.450
1.100	0.448
1.112	0.447
1.125	0.445
1.137	0.444
1.150	0.443
1.162	0.441
1.175	0.440
1.188	0.438
1.200	0.437
1.213	0.435
1.225	0.434
1.237	0.432
1.250	0.431
1.262	0.429
1.275	0.428
1.287	0.426
1.300	0.425
1.312	0.423
1.325	0.422
1.338	0.420
1.350	0.419
1.362	0.417
1.375	0.416
1.387	0.414
1.400	0.413
1.412	0.411
1.425	0.410
1.438	0.408
1.450	0.406
1.463	0.405
1.475	0.403
1.487	0.402
1.500	0.400
1.512	0.398
1.525	0.397
1.537	0.395
1.550	0.394
1.562	0.392
1.575	0.390
1.588	0.389
1.600	0.387
1.612	0.386
1.625	0.384
1.637	0.382
1.650	0.381
1.662	0.379
1.675	0.377
1.688	0.376
1.700	0.374
1.713	0.372
1.725	0.371
1.737	0.369
1.750	0.367
1.762	0.366
1.775	0.364
1.787	0.362
1.800	0.361
1.812	0.359
1.825	0.357
1.838	0.356
1.850	0.354
1.862	0.353
1.875	0.351
1.887	0.349
1.900	0.348
1.912	0.346
1.925	0.344
1.938	0.343
1.950	0.341
1.963	0.339
1.975	0.338
1.987	0.336
2.000	0.334
2.012	0.333
2.025	0.331
2.037	0.329
2.050	0.328
2.062	0.326
2.075	0.324
2.088	0.323
2.100	0.321
2.112	0.320
2.125	0.318
2.137	0.316
2.150	0.315
2.162	0.313
2.175	0.311
2.188	0.310
2.200	0.308
2.213	0.307
2.225	0.305
2.237	0.303
2.250	0.302
2.262	0.300
2.275	0.299
2.287	0.297
2.300	0.295
2.312	0.294
2.325	0.292
2.338	0.291
2.350	0.289
2.362	0.288
2.375	0.286
2.387	0.285
2.400	0.283
2.412	0.282
2.425	0.280
2.438	0.278
2.450	0.277
2.463	0.275
2.475	0.274
2.487	0.273
2.500	0.271
2.512	0.270
2.525	0.268
2.537	0.267
2.550	0.265
2.562	0.264
2.575	0.262
2.588	0.261
2.600	0.260
2.612	0.258
2.625	0.257
2.637	0.255
2.650	0.254
2.662	0.253
2.675	0.251
2.688	0.250
2.700	0.249
2.713	0.247
2.725	0.246
2.737	0.245
2.750	0.243
2.762	0.242
2.775	0.241
2.787	0.239
2.800	0.238
2.812	0.237
2.825	0.236
2.838	0.235
2.850	0.233
2.862	0.232
2.875	0.231
2.887	0.230
2.900	0.229
2.912	0.227
2.925	0.226
2.938	0.225
2.950	0.224
2.963	0.223
2.975	0.222
2.987	0.221
3.000	0.220
3.012	0.219
3.025	0.218
3.037	0.217
3.050	0.216
3.062	0.215
3.075	0.214
3.088	0.213
3.100	0.212
3.112	0.211
3.125	0.210
3.137	0.209
3.150	0.208
3.162	0.207
3.175	0.206
3.188	0.206
3.200	0.205
3.213	0.204
3.225	0.203
3.237	0.202
3.250	0.202
3.262	0.201
3.275	0.200
3.287	0.199
3.300	0.199
3.312	0.198
3.325	0.197
3.338	0.197
3.350	0.196
3.362	0.195
3.375	0.195
3.387	0.194
3.400	0.194
3.412	0.193
3.425	0.193
3.438	0.192
3.450	0.192
3.463	0.191
3.475	0.191
3.487	0.190
3.500	0.190
3.512	0.190
3.525	0.189
3.537	0.189
3.550	0.188
3.562	0.188
3.575	0.188
3.588	0.188
3.600	0.187
3.612	0.187
3.625	0.187
3.637	0.187
3.650	0.187
3.662	0.186
3.675	0.186
3.688	0.186
3.700	0.186
3.713	0.186
3.725	0.186
3.737	0.186
3.746	0.186


==> figure/csv_ML/data_ML-10.tsv <==
0.000	0.003
0.012	0.006
0.025	0.009
0.037	0.012
0.050	0.015
0.062	0.017
0.075	0.021
0.088	0.024
0.100	0.027
0.113	0.029
0.125	0.032
0.137	0.035
0.150	0.038
0.162	0.041
0.175	0.044
0.188	0.047
0.200	0.049
0.213	0.052
0.225	0.055
0.238	0.058
0.250	0.060
0.262	0.063
0.275	0.066
0.287	0.068
0.300	0.071
0.312	0.074
0.325	0.076
0.338	0.079
0.350	0.081
0.363	0.084
0.375	0.086
0.387	0.089
0.400	0.091
0.412	0.094
0.425	0.096
0.438	0.098
0.450	0.101
0.463	0.103
0.475	0.105
0.488	0.108
0.500	0.110
0.512	0.112
0.525	0.114
0.537	0.117
0.550	0.119
0.562	0.121
0.575	0.123
0.588	0.125
0.600	0.127
0.613	0.129
0.625	0.132
0.637	0.134
0.650	0.136
0.662	0.138
0.675	0.140
0.688	0.142
0.700	0.144
0.713	0.146
0.725	0.148
0.738	0.149
0.750	0.151
0.762	0.153
0.775	0.155
0.787	0.157
0.800	0.159
0.812	0.160
0.825	0.162
0.838	0.164
0.850	0.166
0.863	0.167
0.875	0.169
0.887	0.170
0.900	0.172
0.912	0.173
0.925	0.175
0.938	0.177
0.950	0.178
0.963	0.180
0.975	0.181
0.987	0.183
1.000	0.184
1.012	0.186
1.025	0.187
1.037	0.188
1.050	0.190
1.062	0.191
1.075	0.192
1.088	0.194
1.100	0.195
1.112	0.196
1.125	0.198
1.137	0.199
1.150	0.200
1.162	0.201
1.175	0.202
1.188	0.204
1.200	0.205
1.213	0.206
1.225	0.207
1.237	0.208
1.250	0.209
1.262	0.210
1.275	0.211
1.287	0.212
1.300	0.213
1.312	0.214
1.325	0.215
1.338	0.216
1.350	0.216
1.362	0.217
1.375	0.218
1.387	0.219
1.400	0.220
1.412	0.221
1.425	0.221
1.438	0.222
1.450	0.222
1.463	0.223
1.475	0.224
1.487	0.225
1.500	0.225
1.512	0.226
1.525	0.226
1.537	0.227
1.550	0.227
1.562	0.228
1.575	0.229
1.588	0.229
1.600	0.229
1.612	0.230
1.625	0.230
1.637	0.231
1.650	0.231
1.662	0.231
1.675	0.232
1.688	0.232
1.700	0.232
1.713	0.233
1.725	0.233
1.737	0.233
1.750	0.233
1.762	0.233
1.775	0.233
1.787	0.233
1.800	0.234
1.812	0.234
1.825	0.234
1.838	0.234
1.850	0.234
1.862	0.234
1.875	0.234
1.887	0.234
1.900	0.234
1.912	0.234
1.925	0.234
1.938	0.234
1.950	0.234
1.963	0.234
1.975	0.233
1.987	0.233
2.000	0.233
2.012	0.232
2.025	0.233
2.037	0.232
2.050	0.232
2.062	0.231
2.075	0.231
2.088	0.231
2.100	0.230
2.112	0.230
2.125	0.230
2.137	0.229
2.150	0.229
2.162	0.228
2.175	0.228
2.188	0.227
2.200	0.227
2.213	0.226
2.225	0.225
2.237	0.225
2.250	0.224
2.262	0.224
2.275	0.223
2.287	0.222
2.300	0.222
2.312	0.221
2.325	0.220
2.338	0.219
2.350	0.219
2.362	0.218
2.375	0.217
2.387	0.216
2.400	0.215
2.412	0.214
2.425	0.213
2.438	0.212
2.450	0.211
2.463	0.210
2.475	0.209
2.487	0.208
2.500	0.207
2.512	0.206
2.525	0.205
2.537	0.204
2.550	0.203
2.562	0.202
2.575	0.201
2.588	0.200
2.600	0.198
2.612	0.197
2.625	0.196
2.637	0.194
2.650	0.193
2.662	0.192
2.675	0.191
2.688	0.189
2.700	0.188
2.713	0.186
2.725	0.185
2.737	0.184
2.750	0.182
2.762	0.181
2.775	0.179
2.787	0.177
2.800	0.176
2.812	0.175
2.825	0.173
2.838	0.171
2.850	0.170
2.862	0.168
2.875	0.166
2.887	0.165
2.900	0.163
2.912	0.161
2.925	0.159
2.938	0.158
2.950	0.156
2.963	0.154
2.975	0.152
2.987	0.150
3.000	0.148
3.012	0.147
3.025	0.145
3.037	0.143
3.050	0.141
3.062	0.139
3.075	0.137
3.088	0.135
3.100	0.133
3.112	0.130
3.125	0.129
3.137	0.127
3.150	0.124
3.162	0.122
3.175	0.120
3.188	0.118
3.200	0.116
3.213	0.114
3.225	0.111
3.237	0.109
3.250	0.106
3.262	0.104
3.275	0.102
3.287	0.100
3.300	0.097
3.312	0.095
3.325	0.092
3.338	0.090
3.350	0.087
3.362	0.085
3.375	0.083
3.387	0.080
3.400	0.077
3.412	0.075
3.425	0.072
3.438	0.070
3.450	0.067
3.463	0.064
3.475	0.062
3.487	0.059
3.500	0.056
3.512	0.054
3.525	0.051
3.537	0.048
3.550	0.045
3.562	0.042
3.575	0.040
3.588	0.037
3.600	0.034
3.612	0.031
3.625	0.028
3.637	0.025
3.650	0.022
3.662	0.019
3.675	0.017
3.688	0.014
3.700	0.012
3.713	0.011
3.725	0.010
3.737	0.010
3.746	-0.000


==> figure/csv_ML/data_ML-11.tsv <==
0.000	0.142
0.012	0.140
0.025	0.132
0.037	0.129
0.050	0.129
0.062	0.128
0.075	0.127
0.088	0.127
0.100	0.125
0.113	0.130
0.125	0.129
0.137	0.130
0.150	0.127
0.162	0.129
0.175	0.130
0.188	0.132
0.200	0.132
0.213	0.133
0.225	0.129
0.238	0.135
0.250	0.132
0.262	0.131
0.275	0.127
0.287	0.130
0.300	0.133
0.312	0.131
0.325	0.134
0.338	0.136
0.350	0.135
0.363	0.138
0.375	0.135
0.387	0.137
0.400	0.141
0.412	0.146
0.425	0.141
0.438	0.131
0.450	0.133
0.463	0.138
0.475	0.144
0.488	0.148
0.500	0.142
0.512	0.144
0.525	0.142
0.537	0.148
0.550	0.153
0.562	0.147
0.575	0.146
0.588	0.141
0.600	0.141
0.613	0.141
0.625	0.145
0.637	0.158
0.650	0.159
0.662	0.150
0.675	0.147
0.688	0.146
0.700	0.157
0.713	0.157
0.725	0.160
0.738	0.162
0.750	0.164
0.762	0.152
0.775	0.150
0.787	0.156
0.800	0.165
0.812	0.165
0.825	0.172
0.838	0.172
0.850	0.159
0.863	0.161
0.875	0.167
0.887	0.172
0.900	0.177
0.912	0.172
0.925	0.167
0.938	0.162
0.950	0.173
0.963	0.181
0.975	0.180
0.987	0.174
1.000	0.169
1.012	0.176
1.025	0.180
1.037	0.184
1.050	0.182
1.062	0.178
1.075	0.173
1.088	0.175
1.100	0.184
1.112	0.186
1.125	0.198
1.137	0.188
1.150	0.187
1.162	0.189
1.175	0.203
1.188	0.200
1.200	0.195
1.213	0.184
1.225	0.186
1.237	0.203
1.250	0.210
1.262	0.196
1.275	0.192
1.287	0.207
1.300	0.217
1.312	0.213
1.325	0.195
1.338	0.192
1.350	0.215
1.362	0.211
1.375	0.209
1.387	0.207
1.400	0.195
1.412	0.207
1.425	0.234
1.438	0.222
1.450	0.209
1.463	0.222
1.475	0.214
1.487	0.215
1.500	0.228
1.512	0.215
1.525	0.221
1.537	0.237
1.550	0.240
1.562	0.219
1.575	0.225
1.588	0.223
1.600	0.227
1.612	0.236
1.625	0.235
1.637	0.235
1.650	0.241
1.662	0.241
1.675	0.244
1.688	0.239
1.700	0.241
1.713	0.245
1.725	0.253
1.737	0.237
1.750	0.242
1.762	0.254
1.775	0.258
1.787	0.246
1.800	0.251
1.812	0.240
1.825	0.257
1.838	0.263
1.850	0.255
1.862	0.244
1.875	0.260
1.887	0.274
1.900	0.265
1.912	0.253
1.925	0.253
1.938	0.272
1.950	0.280
1.963	0.254
1.975	0.256
1.987	0.277
2.000	0.276
2.012	0.276
2.025	0.267
2.037	0.261
2.050	0.280
2.062	0.296
2.075	0.284
2.088	0.264
2.100	0.277
2.112	0.300
2.125	0.297
2.137	0.277
2.150	0.284
2.162	0.286
2.175	0.296
2.188	0.293
2.200	0.284
2.213	0.286
2.225	0.303
2.237	0.303
2.250	0.295
2.262	0.282
2.275	0.298
2.287	0.312
2.300	0.300
2.312	0.291
2.325	0.298
2.338	0.301
2.350	0.312
2.362	0.314
2.375	0.298
2.387	0.309
2.400	0.311
2.412	0.327
2.425	0.319
2.438	0.313
2.450	0.317
2.463	0.317
2.475	0.320
2.487	0.317
2.500	0.311
2.512	0.312
2.525	0.310
2.537	0.323
2.550	0.325
2.562	0.304
2.575	0.304
2.588	0.311
2.600	0.324
2.612	0.334
2.625	0.319
2.637	0.312
2.650	0.306
2.662	0.327
2.675	0.323
2.688	0.329
2.700	0.316
2.713	0.324
2.725	0.329
2.737	0.332
2.750	0.342
2.762	0.331
2.775	0.325
2.787	0.336
2.800	0.335
2.812	0.346
2.825	0.349
2.838	0.336
2.850	0.338
2.862	0.344
2.875	0.352
2.887	0.356
2.900	0.358
2.912	0.350
2.925	0.337
2.938	0.337
2.950	0.344
2.963	0.342
2.975	0.351
2.987	0.344
3.000	0.329
3.012	0.326
3.025	0.321
3.037	0.331
3.050	0.328
3.062	0.334
3.075	0.338
3.088	0.333
3.100	0.323
3.112	0.329
3.125	0.334
3.137	0.337
3.150	0.341
3.162	0.349
3.175	0.346
3.188	0.340
3.200	0.338
3.213	0.340
3.225	0.345
3.237	0.350
3.250	0.352
3.262	0.351
3.275	0.352
3.287	0.360
3.300	0.354
3.312	0.352
3.325	0.340
3.338	0.341
3.350	0.345
3.362	0.349
3.375	0.350
3.387	0.348
3.400	0.354
3.412	0.354
3.425	0.360
3.438	0.356
3.450	0.356
3.463	0.351
3.475	0.348
3.487	0.348
3.500	0.339
3.512	0.349
3.525	0.342
3.537	0.350
3.550	0.344
3.562	0.351
3.575	0.350
3.588	0.350
3.600	0.352
3.612	0.351
3.625	0.353
3.637	0.357
3.650	0.355
3.662	0.357
3.675	0.354
3.688	0.352
3.700	0.352
3.713	0.348
3.725	0.347
3.737	0.347
3.746	0.369


==> figure/csv_ML/data_ML-12.tsv <==
0.000	0.131
0.012	0.131
0.025	0.131
0.037	0.131
0.050	0.131
0.062	0.131
0.075	0.131
0.088	0.131
0.100	0.131
0.113	0.131
0.125	0.132
0.137	0.132
0.150	0.132
0.162	0.132
0.175	0.132
0.188	0.133
0.200	0.133
0.213	0.133
0.225	0.134
0.238	0.134
0.250	0.134
0.262	0.135
0.275	0.135
0.287	0.135
0.300	0.136
0.312	0.136
0.325	0.137
0.338	0.137
0.350	0.137
0.363	0.138
0.375	0.138
0.387	0.139
0.400	0.139
0.412	0.140
0.425	0.140
0.438	0.141
0.450	0.141
0.463	0.142
0.475	0.143
0.488	0.143
0.500	0.144
0.512	0.144
0.525	0.145
0.537	0.146
0.550	0.146
0.562	0.147
0.575	0.148
0.588	0.148
0.600	0.149
0.613	0.150
0.625	0.150
0.637	0.151
0.650	0.152
0.662	0.153
0.675	0.153
0.688	0.154
0.700	0.155
0.713	0.156
0.725	0.157
0.738	0.157
0.750	0.158
0.762	0.159
0.775	0.160
0.787	0.161
0.800	0.161
0.812	0.162
0.825	0.163
0.838	0.164
0.850	0.165
0.863	0.166
0.875	0.167
0.887	0.168
0.900	0.169
0.912	0.169
0.925	0.170
0.938	0.171
0.950	0.172
0.963	0.173
0.975	0.174
0.987	0.175
1.000	0.176
1.012	0.177
1.025	0.178
1.037	0.179
1.050	0.180
1.062	0.181
1.075	0.182
1.088	0.183
1.100	0.184
1.112	0.185
1.125	0.186
1.137	0.187
1.150	0.188
1.162	0.189
1.175	0.190
1.188	0.191
1.200	0.192
1.213	0.193
1.225	0.194
1.237	0.195
1.250	0.196
1.262	0.197
1.275	0.199
1.287	0.200
1.300	0.201
1.312	0.202
1.325	0.203
1.338	0.204
1.350	0.205
1.362	0.206
1.375	0.208
1.387	0.209
1.400	0.210
1.412	0.211
1.425	0.212
1.438	0.214
1.450	0.215
1.463	0.216
1.475	0.217
1.487	0.218
1.500	0.220
1.512	0.221
1.525	0.222
1.537	0.223
1.550	0.225
1.562	0.226
1.575	0.227
1.588	0.228
1.600	0.230
1.612	0.231
1.625	0.232
1.637	0.233
1.650	0.234
1.662	0.236
1.675	0.237
1.688	0.238
1.700	0.239
1.713	0.241
1.725	0.242
1.737	0.243
1.750	0.244
1.762	0.246
1.775	0.247
1.787	0.248
1.800	0.249
1.812	0.250
1.825	0.252
1.838	0.253
1.850	0.254
1.862	0.255
1.875	0.257
1.887	0.258
1.900	0.259
1.912	0.260
1.925	0.261
1.938	0.263
1.950	0.264
1.963	0.265
1.975	0.266
1.987	0.267
2.000	0.268
2.012	0.270
2.025	0.271
2.037	0.272
2.050	0.273
2.062	0.274
2.075	0.275
2.088	0.276
2.100	0.278
2.112	0.279
2.125	0.280
2.137	0.281
2.150	0.282
2.162	0.283
2.175	0.284
2.188	0.285
2.200	0.286
2.213	0.287
2.225	0.289
2.237	0.290
2.250	0.291
2.262	0.292
2.275	0.293
2.287	0.294
2.300	0.295
2.312	0.296
2.325	0.297
2.338	0.298
2.350	0.299
2.362	0.299
2.375	0.300
2.387	0.301
2.400	0.302
2.412	0.303
2.425	0.304
2.438	0.305
2.450	0.305
2.463	0.306
2.475	0.307
2.487	0.308
2.500	0.309
2.512	0.309
2.525	0.310
2.537	0.311
2.550	0.312
2.562	0.313
2.575	0.313
2.588	0.314
2.600	0.315
2.612	0.315
2.625	0.316
2.637	0.317
2.650	0.318
2.662	0.318
2.675	0.319
2.688	0.320
2.700	0.320
2.713	0.321
2.725	0.321
2.737	0.322
2.750	0.323
2.762	0.323
2.775	0.324
2.787	0.324
2.800	0.325
2.812	0.326
2.825	0.326
2.838	0.327
2.850	0.327
2.862	0.328
2.875	0.328
2.887	0.329
2.900	0.329
2.912	0.330
2.925	0.330
2.938	0.331
2.950	0.331
2.963	0.332
2.975	0.332
2.987	0.332
3.000	0.333
3.012	0.333
3.025	0.334
3.037	0.334
3.050	0.335
3.062	0.335
3.075	0.335
3.088	0.336
3.100	0.336
3.112	0.336
3.125	0.337
3.137	0.337
3.150	0.337
3.162	0.338
3.175	0.338
3.188	0.338
3.200	0.339
3.213	0.339
3.225	0.339
3.237	0.339
3.250	0.340
3.262	0.340
3.275	0.340
3.287	0.340
3.300	0.341
3.312	0.341
3.325	0.341
3.338	0.341
3.350	0.342
3.362	0.342
3.375	0.342
3.387	0.342
3.400	0.342
3.412	0.342
3.425	0.343
3.438	0.343
3.450	0.343
3.463	0.343
3.475	0.343
3.487	0.343
3.500	0.343
3.512	0.344
3.525	0.344
3.537	0.344
3.550	0.344
3.562	0.344
3.575	0.344
3.588	0.344
3.600	0.344
3.612	0.344
3.625	0.344
3.637	0.344
3.650	0.345
3.662	0.345
3.675	0.344
3.688	0.343
3.700	0.342
3.713	0.342
3.725	0.341
3.737	0.340
3.746	0.340


==> figure/csv_ML/data_ML-13.tsv <==
0.000	-0.091
0.012	-0.091
0.025	-0.091
0.037	-0.091
0.050	-0.091
0.062	-0.091
0.075	-0.091
0.088	-0.091
0.100	-0.091
0.113	-0.090
0.125	-0.090
0.137	-0.090
0.150	-0.090
0.162	-0.089
0.175	-0.089
0.188	-0.089
0.200	-0.088
0.213	-0.088
0.225	-0.088
0.238	-0.087
0.250	-0.087
0.262	-0.086
0.275	-0.086
0.287	-0.085
0.300	-0.085
0.312	-0.084
0.325	-0.084
0.338	-0.083
0.350	-0.083
0.363	-0.082
0.375	-0.082
0.387	-0.081
0.400	-0.080
0.412	-0.080
0.425	-0.079
0.438	-0.078
0.450	-0.078
0.463	-0.077
0.475	-0.076
0.488	-0.075
0.500	-0.075
0.512	-0.074
0.525	-0.073
0.537	-0.072
0.550	-0.071
0.562	-0.070
0.575	-0.070
0.588	-0.069
0.600	-0.068
0.613	-0.067
0.625	-0.066
0.637	-0.065
0.650	-0.064
0.662	-0.063
0.675	-0.062
0.688	-0.061
0.700	-0.060
0.713	-0.059
0.725	-0.058
0.738	-0.057
0.750	-0.056
0.762	-0.055
0.775	-0.054
0.787	-0.053
0.800	-0.051
0.812	-0.050
0.825	-0.049
0.838	-0.048
0.850	-0.047
0.863	-0.046
0.875	-0.045
0.887	-0.043
0.900	-0.042
0.912	-0.041
0.925	-0.040
0.938	-0.038
0.950	-0.037
0.963	-0.036
0.975	-0.035
0.987	-0.033
1.000	-0.032
1.012	-0.031
1.025	-0.029
1.037	-0.028
1.050	-0.027
1.062	-0.025
1.075	-0.024
1.088	-0.023
1.100	-0.021
1.112	-0.020
1.125	-0.018
1.137	-0.017
1.150	-0.016
1.162	-0.014
1.175	-0.013
1.188	-0.011
1.200	-0.010
1.213	-0.008
1.225	-0.007
1.237	-0.005
1.250	-0.004
1.262	-0.002
1.275	-0.001
1.287	0.001
1.300	0.002
1.312	0.004
1.325	0.005
1.338	0.007
1.350	0.008
1.362	0.010
1.375	0.011
1.387	0.013
1.400	0.014
1.412	0.016
1.425	0.017
1.438	0.019
1.450	0.021
1.463	0.022
1.475	0.024
1.487	0.025
1.500	0.027
1.512	0.029
1.525	0.030
1.537	0.032
1.550	0.033
1.562	0.035
1.575	0.037
1.588	0.038
1.600	0.040
1.612	0.042
1.625	0.043
1.637	0.045
1.650	0.046
1.662	0.048
1.675	0.050
1.688	0.051
1.700	0.053
1.713	0.055
1.725	0.056
1.737	0.058
1.750	0.060
1.762	0.061
1.775	0.063
1.787	0.065
1.800	0.066
1.812	0.068
1.825	0.070
1.838	0.071
1.850	0.073
1.862	0.075
1.875	0.076
1.887	0.078
1.900	0.080
1.912	0.081
1.925	0.083
1.938	0.085
1.950	0.086
1.963	0.088
1.975	0.090
1.987	0.091
2.000	0.093
2.012	0.095
2.025	0.096
2.037	0.098
2.050	0.099
2.062	0.101
2.075	0.103
2.088	0.104
2.100	0.106
2.112	0.108
2.125	0.109
2.137	0.111
2.150	0.113
2.162	0.114
2.175	0.116
2.188	0.117
2.200	0.119
2.213	0.121
2.225	0.122
2.237	0.124
2.250	0.125
2.262	0.127
2.275	0.129
2.287	0.130
2.300	0.132
2.312	0.133
2.325	0.135
2.338	0.136
2.350	0.138
2.362	0.140
2.375	0.141
2.387	0.143
2.400	0.144
2.412	0.146
2.425	0.147
2.438	0.149
2.450	0.150
2.463	0.152
2.475	0.153
2.487	0.155
2.500	0.156
2.512	0.158
2.525	0.159
2.537	0.161
2.550	0.162
2.562	0.163
2.575	0.165
2.588	0.166
2.600	0.168
2.612	0.169
2.625	0.171
2.637	0.172
2.650	0.173
2.662	0.175
2.675	0.176
2.688	0.177
2.700	0.179
2.713	0.180
2.725	0.181
2.737	0.183
2.750	0.184
2.762	0.185
2.775	0.187
2.787	0.188
2.800	0.189
2.812	0.190
2.825	0.192
2.838	0.193
2.850	0.194
2.862	0.195
2.875	0.196
2.887	0.198
2.900	0.199
2.912	0.200
2.925	0.201
2.938	0.202
2.950	0.203
2.963	0.204
2.975	0.205
2.987	0.207
3.000	0.208
3.012	0.209
3.025	0.210
3.037	0.211
3.050	0.212
3.062	0.213
3.075	0.214
3.088	0.215
3.100	0.216
3.112	0.216
3.125	0.217
3.137	0.218
3.150	0.219
3.162	0.220
3.175	0.221
3.188	0.222
3.200	0.223
3.213	0.223
3.225	0.224
3.237	0.225
3.250	0.226
3.262	0.227
3.275	0.227
3.287	0.228
3.300	0.229
3.312	0.229
3.325	0.230
3.338	0.231
3.350	0.231
3.362	0.232
3.375	0.233
3.387	0.233
3.400	0.234
3.412	0.234
3.425	0.235
3.438	0.235
3.450	0.236
3.463	0.236
3.475	0.237
3.487	0.237
3.500	0.237
3.512	0.238
3.525	0.238
3.537	0.239
3.550	0.239
3.562	0.239
3.575	0.240
3.588	0.240
3.600	0.240
3.612	0.240
3.625	0.240
3.637	0.241
3.650	0.241
3.662	0.241
3.675	0.241
3.688	0.241
3.700	0.241
3.713	0.241
3.725	0.241
3.737	0.242
3.746	0.242


==> figure/csv_ML/data_ML-14.tsv <==
0.000	-0.091
0.012	-0.091
0.025	-0.091
0.037	-0.091
0.050	-0.091
0.062	-0.091
0.075	-0.091
0.088	-0.091
0.100	-0.090
0.113	-0.090
0.125	-0.090
0.137	-0.090
0.150	-0.090
0.162	-0.089
0.175	-0.089
0.188	-0.089
0.200	-0.088
0.213	-0.088
0.225	-0.088
0.238	-0.087
0.250	-0.087
0.262	-0.086
0.275	-0.086
0.287	-0.085
0.300	-0.085
0.312	-0.084
0.325	-0.084
0.338	-0.083
0.350	-0.083
0.363	-0.082
0.375	-0.082
0.387	-0.081
0.400	-0.080
0.412	-0.080
0.425	-0.079
0.438	-0.078
0.450	-0.078
0.463	-0.077
0.475	-0.076
0.488	-0.075
0.500	-0.075
0.512	-0.074
0.525	-0.073
0.537	-0.072
0.550	-0.071
0.562	-0.070
0.575	-0.070
0.588	-0.069
0.600	-0.068
0.613	-0.067
0.625	-0.066
0.637	-0.065
0.650	-0.064
0.662	-0.063
0.675	-0.062
0.688	-0.061
0.700	-0.060
0.713	-0.059
0.725	-0.058
0.738	-0.057
0.750	-0.056
0.762	-0.055
0.775	-0.054
0.787	-0.053
0.800	-0.051
0.812	-0.050
0.825	-0.049
0.838	-0.048
0.850	-0.047
0.863	-0.046
0.875	-0.045
0.887	-0.043
0.900	-0.042
0.912	-0.041
0.925	-0.040
0.938	-0.038
0.950	-0.037
0.963	-0.036
0.975	-0.035
0.987	-0.033
1.000	-0.032
1.012	-0.031
1.025	-0.029
1.037	-0.028
1.050	-0.027
1.062	-0.025
1.075	-0.024
1.088	-0.023
1.100	-0.021
1.112	-0.020
1.125	-0.018
1.137	-0.017
1.150	-0.016
1.162	-0.014
1.175	-0.013
1.188	-0.011
1.200	-0.010
1.213	-0.008
1.225	-0.007
1.237	-0.005
1.250	-0.004
1.262	-0.002
1.275	-0.001
1.287	0.001
1.300	0.002
1.312	0.004
1.325	0.005
1.338	0.007
1.350	0.008
1.362	0.010
1.375	0.011
1.387	0.013
1.400	0.014
1.412	0.016
1.425	0.017
1.438	0.019
1.450	0.021
1.463	0.022
1.475	0.024
1.487	0.025
1.500	0.027
1.512	0.029
1.525	0.030
1.537	0.032
1.550	0.033
1.562	0.035
1.575	0.037
1.588	0.038
1.600	0.040
1.612	0.042
1.625	0.043
1.637	0.045
1.650	0.046
1.662	0.048
1.675	0.050
1.688	0.051
1.700	0.053
1.713	0.055
1.725	0.056
1.737	0.058
1.750	0.060
1.762	0.061
1.775	0.063
1.787	0.065
1.800	0.066
1.812	0.068
1.825	0.070
1.838	0.071
1.850	0.073
1.862	0.075
1.875	0.076
1.887	0.078
1.900	0.080
1.912	0.081
1.925	0.083
1.938	0.085
1.950	0.086
1.963	0.088
1.975	0.090
1.987	0.091
2.000	0.093
2.012	0.095
2.025	0.096
2.037	0.098
2.050	0.099
2.062	0.101
2.075	0.103
2.088	0.104
2.100	0.106
2.112	0.108
2.125	0.109
2.137	0.111
2.150	0.113
2.162	0.114
2.175	0.116
2.188	0.117
2.200	0.119
2.213	0.121
2.225	0.122
2.237	0.124
2.250	0.125
2.262	0.127
2.275	0.129
2.287	0.130
2.300	0.132
2.312	0.133
2.325	0.135
2.338	0.136
2.350	0.138
2.362	0.140
2.375	0.141
2.387	0.143
2.400	0.144
2.412	0.146
2.425	0.147
2.438	0.149
2.450	0.150
2.463	0.152
2.475	0.153
2.487	0.155
2.500	0.156
2.512	0.158
2.525	0.159
2.537	0.161
2.550	0.162
2.562	0.163
2.575	0.165
2.588	0.166
2.600	0.168
2.612	0.169
2.625	0.171
2.637	0.172
2.650	0.173
2.662	0.175
2.675	0.176
2.688	0.177
2.700	0.179
2.713	0.180
2.725	0.181
2.737	0.183
2.750	0.184
2.762	0.185
2.775	0.187
2.787	0.188
2.800	0.189
2.812	0.190
2.825	0.192
2.838	0.193
2.850	0.194
2.862	0.195
2.875	0.196
2.887	0.198
2.900	0.199
2.912	0.200
2.925	0.201
2.938	0.202
2.950	0.203
2.963	0.204
2.975	0.205
2.987	0.206
3.000	0.208
3.012	0.209
3.025	0.210
3.037	0.211
3.050	0.212
3.062	0.213
3.075	0.214
3.088	0.215
3.100	0.216
3.112	0.216
3.125	0.217
3.137	0.218
3.150	0.219
3.162	0.220
3.175	0.221
3.188	0.222
3.200	0.223
3.213	0.223
3.225	0.224
3.237	0.225
3.250	0.226
3.262	0.227
3.275	0.227
3.287	0.228
3.300	0.229
3.312	0.229
3.325	0.230
3.338	0.231
3.350	0.231
3.362	0.232
3.375	0.233
3.387	0.233
3.400	0.234
3.412	0.234
3.425	0.235
3.438	0.235
3.450	0.236
3.463	0.236
3.475	0.237
3.487	0.237
3.500	0.237
3.512	0.238
3.525	0.238
3.537	0.239
3.550	0.239
3.562	0.239
3.575	0.240
3.588	0.240
3.600	0.240
3.612	0.240
3.625	0.240
3.637	0.241
3.650	0.241
3.662	0.241
3.675	0.241
3.688	0.241
3.700	0.241
3.713	0.241
3.725	0.241
3.737	0.241
3.746	0.241


==> figure/csv_ML/data_ML-15.tsv <==
0.000	0.003
0.012	0.003
0.025	0.005
0.037	0.007
0.050	0.010
0.062	0.014
0.075	0.018
0.088	0.022
0.100	0.025
0.113	0.028
0.125	0.031
0.137	0.035
0.150	0.035
0.162	0.040
0.175	0.043
0.188	0.046
0.200	0.049
0.213	0.052
0.225	0.053
0.238	0.057
0.250	0.060
0.262	0.061
0.275	0.063
0.287	0.067
0.300	0.069
0.312	0.071
0.325	0.073
0.338	0.077
0.350	0.080
0.363	0.081
0.375	0.083
0.387	0.086
0.400	0.089
0.412	0.091
0.425	0.092
0.438	0.095
0.450	0.097
0.463	0.100
0.475	0.102
0.488	0.104
0.500	0.107
0.512	0.108
0.525	0.112
0.537	0.112
0.550	0.115
0.562	0.115
0.575	0.119
0.588	0.122
0.600	0.124
0.613	0.126
0.625	0.128
0.637	0.129
0.650	0.131
0.662	0.133
0.675	0.136
0.688	0.138
0.700	0.139
0.713	0.140
0.725	0.142
0.738	0.145
0.750	0.147
0.762	0.148
0.775	0.150
0.787	0.153
0.800	0.154
0.812	0.154
0.825	0.156
0.838	0.158
0.850	0.160
0.863	0.162
0.875	0.163
0.887	0.163
0.900	0.168
0.912	0.168
0.925	0.168
0.938	0.171
0.950	0.171
0.963	0.172
0.975	0.176
0.987	0.177
1.000	0.174
1.012	0.177
1.025	0.182
1.037	0.184
1.050	0.185
1.062	0.183
1.075	0.186
1.088	0.186
1.100	0.188
1.112	0.190
1.125	0.191
1.137	0.193
1.150	0.192
1.162	0.197
1.175	0.195
1.188	0.197
1.200	0.197
1.213	0.198
1.225	0.198
1.237	0.201
1.250	0.202
1.262	0.202
1.275	0.202
1.287	0.207
1.300	0.206
1.312	0.205
1.325	0.208
1.338	0.208
1.350	0.211
1.362	0.208
1.375	0.211
1.387	0.212
1.400	0.210
1.412	0.214
1.425	0.214
1.438	0.215
1.450	0.216
1.463	0.215
1.475	0.218
1.487	0.216
1.500	0.216
1.512	0.220
1.525	0.221
1.537	0.219
1.550	0.220
1.562	0.219
1.575	0.220
1.588	0.222
1.600	0.222
1.612	0.222
1.625	0.221
1.637	0.227
1.650	0.220
1.662	0.225
1.675	0.226
1.688	0.227
1.700	0.220
1.713	0.227
1.725	0.223
1.737	0.228
1.750	0.224
1.762	0.224
1.775	0.230
1.787	0.227
1.800	0.223
1.812	0.227
1.825	0.229
1.838	0.227
1.850	0.223
1.862	0.226
1.875	0.228
1.887	0.226
1.900	0.224
1.912	0.227
1.925	0.230
1.938	0.223
1.950	0.224
1.963	0.230
1.975	0.224
1.987	0.223
2.000	0.227
2.012	0.227
2.025	0.227
2.037	0.226
2.050	0.221
2.062	0.226
2.075	0.227
2.088	0.221
2.100	0.220
2.112	0.226
2.125	0.222
2.137	0.220
2.150	0.221
2.162	0.219
2.175	0.218
2.188	0.218
2.200	0.220
2.213	0.221
2.225	0.219
2.237	0.219
2.250	0.215
2.262	0.214
2.275	0.216
2.287	0.215
2.300	0.214
2.312	0.212
2.325	0.215
2.338	0.212
2.350	0.212
2.362	0.211
2.375	0.211
2.387	0.208
2.400	0.208
2.412	0.204
2.425	0.207
2.438	0.205
2.450	0.204
2.463	0.203
2.475	0.203
2.487	0.202
2.500	0.202
2.512	0.197
2.525	0.197
2.537	0.201
2.550	0.197
2.562	0.194
2.575	0.195
2.588	0.192
2.600	0.192
2.612	0.189
2.625	0.188
2.637	0.187
2.650	0.187
2.662	0.187
2.675	0.185
2.688	0.181
2.700	0.181
2.713	0.180
2.725	0.180
2.737	0.177
2.750	0.176
2.762	0.175
2.775	0.172
2.787	0.170
2.800	0.167
2.812	0.167
2.825	0.166
2.838	0.164
2.850	0.163
2.862	0.161
2.875	0.157
2.887	0.156
2.900	0.157
2.912	0.155
2.925	0.152
2.938	0.150
2.950	0.148
2.963	0.149
2.975	0.149
2.987	0.149
3.000	0.143
3.012	0.142
3.025	0.142
3.037	0.140
3.050	0.139
3.062	0.136
3.075	0.135
3.088	0.132
3.100	0.129
3.112	0.124
3.125	0.126
3.137	0.124
3.150	0.120
3.162	0.119
3.175	0.116
3.188	0.112
3.200	0.111
3.213	0.110
3.225	0.107
3.237	0.105
3.250	0.104
3.262	0.101
3.275	0.097
3.287	0.095
3.300	0.093
3.312	0.091
3.325	0.088
3.338	0.087
3.350	0.085
3.362	0.083
3.375	0.080
3.387	0.078
3.400	0.075
3.412	0.071
3.425	0.068
3.438	0.068
3.450	0.064
3.463	0.061
3.475	0.061
3.487	0.058
3.500	0.054
3.512	0.053
3.525	0.051
3.537	0.047
3.550	0.043
3.562	0.041
3.575	0.040
3.588	0.035
3.600	0.032
3.612	0.030
3.625	0.027
3.637	0.024
3.650	0.021
3.662	0.019
3.675	0.016
3.688	0.012
3.700	0.010
3.713	0.010
3.725	0.009
3.737	0.008
3.746	0.004


==> figure/csv_ML/data_ML-16.tsv <==
0.000	0.002
0.012	0.005
0.025	0.008
0.037	0.011
0.050	0.014
0.062	0.017
0.075	0.020
0.088	0.023
0.100	0.026
0.113	0.028
0.125	0.031
0.137	0.034
0.150	0.037
0.162	0.040
0.175	0.042
0.188	0.045
0.200	0.048
0.213	0.050
0.225	0.053
0.238	0.056
0.250	0.058
0.262	0.061
0.275	0.063
0.287	0.066
0.300	0.068
0.312	0.071
0.325	0.074
0.338	0.076
0.350	0.078
0.363	0.081
0.375	0.083
0.387	0.086
0.400	0.088
0.412	0.090
0.425	0.093
0.438	0.095
0.450	0.097
0.463	0.100
0.475	0.102
0.488	0.104
0.500	0.106
0.512	0.108
0.525	0.110
0.537	0.113
0.550	0.115
0.562	0.117
0.575	0.119
0.588	0.121
0.600	0.123
0.613	0.125
0.625	0.127
0.637	0.129
0.650	0.131
0.662	0.133
0.675	0.135
0.688	0.137
0.700	0.139
0.713	0.141
0.725	0.142
0.738	0.144
0.750	0.146
0.762	0.148
0.775	0.150
0.787	0.151
0.800	0.153
0.812	0.155
0.825	0.156
0.838	0.158
0.850	0.160
0.863	0.161
0.875	0.163
0.887	0.165
0.900	0.166
0.912	0.168
0.925	0.169
0.938	0.171
0.950	0.172
0.963	0.174
0.975	0.175
0.987	0.176
1.000	0.178
1.012	0.179
1.025	0.181
1.037	0.182
1.050	0.183
1.062	0.184
1.075	0.186
1.088	0.187
1.100	0.188
1.112	0.190
1.125	0.191
1.137	0.192
1.150	0.193
1.162	0.194
1.175	0.195
1.188	0.197
1.200	0.198
1.213	0.199
1.225	0.200
1.237	0.200
1.250	0.202
1.262	0.203
1.275	0.204
1.287	0.204
1.300	0.205
1.312	0.206
1.325	0.207
1.338	0.208
1.350	0.209
1.362	0.210
1.375	0.210
1.387	0.211
1.400	0.212
1.412	0.213
1.425	0.214
1.438	0.214
1.450	0.215
1.463	0.215
1.475	0.216
1.487	0.217
1.500	0.217
1.512	0.218
1.525	0.219
1.537	0.219
1.550	0.219
1.562	0.220
1.575	0.221
1.588	0.221
1.600	0.221
1.612	0.222
1.625	0.222
1.637	0.223
1.650	0.223
1.662	0.223
1.675	0.224
1.688	0.224
1.700	0.224
1.713	0.225
1.725	0.225
1.737	0.225
1.750	0.225
1.762	0.225
1.775	0.225
1.787	0.225
1.800	0.226
1.812	0.226
1.825	0.226
1.838	0.226
1.850	0.226
1.862	0.226
1.875	0.226
1.887	0.226
1.900	0.226
1.912	0.226
1.925	0.226
1.938	0.226
1.950	0.226
1.963	0.226
1.975	0.225
1.987	0.225
2.000	0.225
2.012	0.224
2.025	0.225
2.037	0.224
2.050	0.224
2.062	0.224
2.075	0.223
2.088	0.223
2.100	0.222
2.112	0.222
2.125	0.222
2.137	0.221
2.150	0.221
2.162	0.220
2.175	0.220
2.188	0.220
2.200	0.219
2.213	0.218
2.225	0.218
2.237	0.217
2.250	0.216
2.262	0.216
2.275	0.215
2.287	0.215
2.300	0.214
2.312	0.213
2.325	0.212
2.338	0.212
2.350	0.211
2.362	0.210
2.375	0.209
2.387	0.208
2.400	0.208
2.412	0.207
2.425	0.206
2.438	0.205
2.450	0.204
2.463	0.203
2.475	0.202
2.487	0.201
2.500	0.200
2.512	0.199
2.525	0.198
2.537	0.197
2.550	0.196
2.562	0.195
2.575	0.194
2.588	0.193
2.600	0.191
2.612	0.190
2.625	0.189
2.637	0.188
2.650	0.187
2.662	0.185
2.675	0.184
2.688	0.183
2.700	0.181
2.713	0.180
2.725	0.178
2.737	0.177
2.750	0.176
2.762	0.174
2.775	0.173
2.787	0.171
2.800	0.170
2.812	0.169
2.825	0.167
2.838	0.165
2.850	0.164
2.862	0.162
2.875	0.160
2.887	0.159
2.900	0.157
2.912	0.156
2.925	0.154
2.938	0.152
2.950	0.150
2.963	0.149
2.975	0.147
2.987	0.145
3.000	0.143
3.012	0.141
3.025	0.140
3.037	0.138
3.050	0.136
3.062	0.134
3.075	0.132
3.088	0.130
3.100	0.128
3.112	0.126
3.125	0.124
3.137	0.122
3.150	0.120
3.162	0.118
3.175	0.116
3.188	0.114
3.200	0.112
3.213	0.110
3.225	0.107
3.237	0.105
3.250	0.103
3.262	0.101
3.275	0.099
3.287	0.096
3.300	0.094
3.312	0.092
3.325	0.089
3.338	0.087
3.350	0.084
3.362	0.082
3.375	0.080
3.387	0.077
3.400	0.075
3.412	0.072
3.425	0.070
3.438	0.067
3.450	0.065
3.463	0.062
3.475	0.060
3.487	0.057
3.500	0.054
3.512	0.052
3.525	0.049
3.537	0.046
3.550	0.044
3.562	0.041
3.575	0.038
3.588	0.036
3.600	0.033
3.612	0.030
3.625	0.027
3.637	0.024
3.650	0.021
3.662	0.018
3.675	0.016
3.688	0.014
3.700	0.012
3.713	0.011
3.725	0.010
3.737	0.009
3.746	-0.000


==> figure/csv_ML/data_ML-17.tsv <==
0.000	0.011
0.012	0.008
0.025	0.006
0.037	0.002
0.050	0.001
0.062	0.001
0.075	0.001
0.088	0.002
0.100	0.001
0.113	0.002
0.125	0.001
0.137	0.003
0.150	-0.001
0.162	0.001
0.175	0.003
0.188	0.002
0.200	0.002
0.213	0.003
0.225	0.001
0.238	0.004
0.250	0.005
0.262	0.002
0.275	0.001
0.287	0.003
0.300	0.004
0.312	0.003
0.325	0.001
0.338	0.004
0.350	0.006
0.363	0.003
0.375	0.003
0.387	0.004
0.400	0.007
0.412	0.006
0.425	0.005
0.438	0.003
0.450	0.005
0.463	0.004
0.475	0.006
0.488	0.004
0.500	0.006
0.512	0.006
0.525	0.007
0.537	0.004
0.550	0.006
0.562	0.003
0.575	0.006
0.588	0.006
0.600	0.007
0.613	0.009
0.625	0.006
0.637	0.006
0.650	0.005
0.662	0.006
0.675	0.006
0.688	0.009
0.700	0.008
0.713	0.006
0.725	0.004
0.738	0.008
0.750	0.008
0.762	0.006
0.775	0.007
0.787	0.007
0.800	0.007
0.812	0.004
0.825	0.007
0.838	0.007
0.850	0.009
0.863	0.008
0.875	0.006
0.887	0.004
0.900	0.008
0.912	0.008
0.925	0.005
0.938	0.006
0.950	0.005
0.963	0.004
0.975	0.010
0.987	0.009
1.000	0.002
1.012	0.003
1.025	0.008
1.037	0.008
1.050	0.009
1.062	0.003
1.075	0.006
1.088	0.004
1.100	0.006
1.112	0.006
1.125	0.007
1.137	0.007
1.150	0.002
1.162	0.009
1.175	0.005
1.188	0.006
1.200	0.004
1.213	0.004
1.225	0.004
1.237	0.004
1.250	0.006
1.262	0.004
1.275	0.000
1.287	0.007
1.300	0.005
1.312	0.002
1.325	0.004
1.338	0.003
1.350	0.006
1.362	0.000
1.375	0.003
1.387	0.004
1.400	0.000
1.412	0.005
1.425	0.003
1.438	0.004
1.450	0.004
1.463	0.002
1.475	0.004
1.487	-0.001
1.500	-0.001
1.512	0.005
1.525	0.005
1.537	0.002
1.550	0.003
1.562	0.001
1.575	0.001
1.588	0.003
1.600	0.002
1.612	0.003
1.625	-0.000
1.637	0.008
1.650	-0.003
1.662	0.004
1.675	0.005
1.688	0.006
1.700	-0.004
1.713	0.005
1.725	0.000
1.737	0.006
1.750	0.002
1.762	0.001
1.775	0.009
1.787	0.005
1.800	-0.001
1.812	0.005
1.825	0.007
1.838	0.005
1.850	0.000
1.862	0.004
1.875	0.006
1.887	0.004
1.900	0.002
1.912	0.005
1.925	0.010
1.938	0.003
1.950	0.003
1.963	0.011
1.975	0.004
1.987	0.004
2.000	0.009
2.012	0.010
2.025	0.010
2.037	0.010
2.050	0.005
2.062	0.012
2.075	0.014
2.088	0.006
2.100	0.006
2.112	0.016
2.125	0.011
2.137	0.009
2.150	0.011
2.162	0.010
2.175	0.011
2.188	0.011
2.200	0.015
2.213	0.017
2.225	0.017
2.237	0.019
2.250	0.014
2.262	0.013
2.275	0.018
2.287	0.019
2.300	0.019
2.312	0.017
2.325	0.023
2.338	0.021
2.350	0.023
2.362	0.024
2.375	0.025
2.387	0.024
2.400	0.026
2.412	0.024
2.425	0.028
2.438	0.028
2.450	0.029
2.463	0.028
2.475	0.031
2.487	0.033
2.500	0.033
2.512	0.029
2.525	0.031
2.537	0.040
2.550	0.038
2.562	0.034
2.575	0.037
2.588	0.037
2.600	0.040
2.612	0.040
2.625	0.040
2.637	0.040
2.650	0.042
2.662	0.047
2.675	0.046
2.688	0.044
2.700	0.046
2.713	0.049
2.725	0.052
2.737	0.049
2.750	0.052
2.762	0.053
2.775	0.052
2.787	0.053
2.800	0.051
2.812	0.054
2.825	0.058
2.838	0.058
2.850	0.062
2.862	0.062
2.875	0.060
2.887	0.061
2.900	0.067
2.912	0.068
2.925	0.066
2.938	0.064
2.950	0.066
2.963	0.068
2.975	0.076
2.987	0.077
3.000	0.071
3.012	0.071
3.025	0.073
3.037	0.077
3.050	0.079
3.062	0.079
3.075	0.082
3.088	0.080
3.100	0.077
3.112	0.076
3.125	0.081
3.137	0.084
3.150	0.084
3.162	0.088
3.175	0.087
3.188	0.085
3.200	0.085
3.213	0.089
3.225	0.090
3.237	0.093
3.250	0.097
3.262	0.096
3.275	0.092
3.287	0.095
3.300	0.095
3.312	0.096
3.325	0.094
3.338	0.096
3.350	0.097
3.362	0.100
3.375	0.100
3.387	0.100
3.400	0.103
3.412	0.102
3.425	0.102
3.438	0.104
3.450	0.104
3.463	0.103
3.475	0.106
3.487	0.106
3.500	0.103
3.512	0.106
3.525	0.107
3.537	0.109
3.550	0.106
3.562	0.108
3.575	0.111
3.588	0.106
3.600	0.107
3.612	0.109
3.625	0.110
3.637	0.110
3.650	0.110
3.662	0.112
3.675	0.109
3.688	0.107
3.700	0.105
3.713	0.106
3.725	0.106
3.737	0.106
3.746	0.126


==> figure/csv_ML/data_ML-18.tsv <==
0.000	0.004
0.012	0.004
0.025	0.004
0.037	0.005
0.050	0.005
0.062	0.005
0.075	0.005
0.088	0.005
0.100	0.005
0.113	0.005
0.125	0.005
0.137	0.005
0.150	0.005
0.162	0.005
0.175	0.005
0.188	0.005
0.200	0.005
0.213	0.005
0.225	0.005
0.238	0.005
0.250	0.005
0.262	0.005
0.275	0.005
0.287	0.005
0.300	0.005
0.312	0.006
0.325	0.006
0.338	0.006
0.350	0.006
0.363	0.006
0.375	0.006
0.387	0.006
0.400	0.006
0.412	0.006
0.425	0.006
0.438	0.006
0.450	0.006
0.463	0.006
0.475	0.006
0.488	0.006
0.500	0.007
0.512	0.007
0.525	0.007
0.537	0.007
0.550	0.007
0.562	0.007
0.575	0.007
0.588	0.007
0.600	0.007
0.613	0.007
0.625	0.007
0.637	0.007
0.650	0.007
0.662	0.007
0.675	0.007
0.688	0.007
0.700	0.007
0.713	0.007
0.725	0.007
0.738	0.007
0.750	0.007
0.762	0.007
0.775	0.007
0.787	0.007
0.800	0.007
0.812	0.007
0.825	0.007
0.838	0.007
0.850	0.007
0.863	0.007
0.875	0.007
0.887	0.007
0.900	0.007
0.912	0.007
0.925	0.007
0.938	0.007
0.950	0.007
0.963	0.007
0.975	0.007
0.987	0.007
1.000	0.007
1.012	0.007
1.025	0.007
1.037	0.007
1.050	0.007
1.062	0.007
1.075	0.007
1.088	0.007
1.100	0.006
1.112	0.006
1.125	0.006
1.137	0.006
1.150	0.006
1.162	0.006
1.175	0.006
1.188	0.006
1.200	0.006
1.213	0.006
1.225	0.006
1.237	0.005
1.250	0.005
1.262	0.005
1.275	0.005
1.287	0.005
1.300	0.005
1.312	0.005
1.325	0.005
1.338	0.005
1.350	0.005
1.362	0.005
1.375	0.004
1.387	0.004
1.400	0.004
1.412	0.004
1.425	0.004
1.438	0.004
1.450	0.004
1.463	0.004
1.475	0.004
1.487	0.004
1.500	0.004
1.512	0.004
1.525	0.004
1.537	0.004
1.550	0.004
1.562	0.004
1.575	0.003
1.588	0.003
1.600	0.003
1.612	0.003
1.625	0.003
1.637	0.003
1.650	0.003
1.662	0.003
1.675	0.004
1.688	0.004
1.700	0.004
1.713	0.004
1.725	0.004
1.737	0.004
1.750	0.004
1.762	0.004
1.775	0.004
1.787	0.004
1.800	0.004
1.812	0.004
1.825	0.005
1.838	0.005
1.850	0.005
1.862	0.005
1.875	0.005
1.887	0.005
1.900	0.006
1.912	0.006
1.925	0.006
1.938	0.006
1.950	0.006
1.963	0.007
1.975	0.007
1.987	0.007
2.000	0.008
2.012	0.008
2.025	0.008
2.037	0.009
2.050	0.009
2.062	0.009
2.075	0.010
2.088	0.010
2.100	0.011
2.112	0.011
2.125	0.011
2.137	0.012
2.150	0.012
2.162	0.013
2.175	0.013
2.188	0.014
2.200	0.014
2.213	0.015
2.225	0.015
2.237	0.016
2.250	0.017
2.262	0.017
2.275	0.018
2.287	0.018
2.300	0.019
2.312	0.020
2.325	0.020
2.338	0.021
2.350	0.022
2.362	0.022
2.375	0.023
2.387	0.024
2.400	0.025
2.412	0.025
2.425	0.026
2.438	0.027
2.450	0.028
2.463	0.028
2.475	0.029
2.487	0.030
2.500	0.031
2.512	0.032
2.525	0.033
2.537	0.034
2.550	0.034
2.562	0.035
2.575	0.036
2.588	0.037
2.600	0.038
2.612	0.039
2.625	0.040
2.637	0.041
2.650	0.042
2.662	0.043
2.675	0.044
2.688	0.045
2.700	0.046
2.713	0.047
2.725	0.048
2.737	0.049
2.750	0.050
2.762	0.051
2.775	0.052
2.787	0.053
2.800	0.054
2.812	0.055
2.825	0.056
2.838	0.057
2.850	0.058
2.862	0.059
2.875	0.060
2.887	0.061
2.900	0.062
2.912	0.063
2.925	0.064
2.938	0.065
2.950	0.066
2.963	0.067
2.975	0.068
2.987	0.069
3.000	0.070
3.012	0.071
3.025	0.072
3.037	0.073
3.050	0.074
3.062	0.075
3.075	0.076
3.088	0.077
3.100	0.078
3.112	0.079
3.125	0.080
3.137	0.081
3.150	0.082
3.162	0.082
3.175	0.083
3.188	0.084
3.200	0.085
3.213	0.086
3.225	0.087
3.237	0.088
3.250	0.088
3.262	0.089
3.275	0.090
3.287	0.091
3.300	0.091
3.312	0.092
3.325	0.093
3.338	0.094
3.350	0.094
3.362	0.095
3.375	0.096
3.387	0.096
3.400	0.097
3.412	0.098
3.425	0.098
3.438	0.099
3.450	0.099
3.463	0.100
3.475	0.100
3.487	0.101
3.500	0.101
3.512	0.102
3.525	0.102
3.537	0.103
3.550	0.103
3.562	0.103
3.575	0.104
3.588	0.104
3.600	0.104
3.612	0.105
3.625	0.105
3.637	0.105
3.650	0.105
3.662	0.106
3.675	0.105
3.688	0.104
3.700	0.103
3.713	0.102
3.725	0.101
3.737	0.100
3.746	0.099


==> figure/csv_ML/data_ML-19.tsv <==
0.000	-0.335
0.012	-0.335
0.025	-0.335
0.037	-0.335
0.050	-0.334
0.062	-0.334
0.075	-0.334
0.088	-0.334
0.100	-0.333
0.113	-0.333
0.125	-0.332
0.137	-0.332
0.150	-0.331
0.162	-0.330
0.175	-0.329
0.188	-0.329
0.200	-0.328
0.213	-0.327
0.225	-0.326
0.238	-0.325
0.250	-0.324
0.262	-0.323
0.275	-0.321
0.287	-0.320
0.300	-0.319
0.312	-0.318
0.325	-0.316
0.338	-0.315
0.350	-0.314
0.363	-0.312
0.375	-0.311
0.387	-0.309
0.400	-0.308
0.412	-0.306
0.425	-0.304
0.438	-0.303
0.450	-0.301
0.463	-0.299
0.475	-0.297
0.488	-0.295
0.500	-0.294
0.512	-0.292
0.525	-0.290
0.537	-0.288
0.550	-0.286
0.562	-0.284
0.575	-0.282
0.588	-0.280
0.600	-0.277
0.613	-0.275
0.625	-0.273
0.637	-0.271
0.650	-0.269
0.662	-0.266
0.675	-0.264
0.688	-0.262
0.700	-0.259
0.713	-0.257
0.725	-0.254
0.738	-0.252
0.750	-0.249
0.762	-0.247
0.775	-0.244
0.787	-0.242
0.800	-0.239
0.812	-0.237
0.825	-0.234
0.838	-0.231
0.850	-0.229
0.863	-0.226
0.875	-0.223
0.887	-0.221
0.900	-0.218
0.912	-0.215
0.925	-0.212
0.938	-0.209
0.950	-0.207
0.963	-0.204
0.975	-0.201
0.987	-0.198
1.000	-0.195
1.012	-0.192
1.025	-0.189
1.037	-0.186
1.050	-0.183
1.062	-0.180
1.075	-0.177
1.088	-0.174
1.100	-0.171
1.112	-0.168
1.125	-0.165
1.137	-0.162
1.150	-0.159
1.162	-0.156
1.175	-0.153
1.188	-0.150
1.200	-0.147
1.213	-0.144
1.225	-0.141
1.237	-0.138
1.250	-0.135
1.262	-0.132
1.275	-0.129
1.287	-0.125
1.300	-0.122
1.312	-0.119
1.325	-0.116
1.338	-0.113
1.350	-0.110
1.362	-0.107
1.375	-0.104
1.387	-0.100
1.400	-0.097
1.412	-0.094
1.425	-0.091
1.438	-0.088
1.450	-0.085
1.463	-0.082
1.475	-0.079
1.487	-0.075
1.500	-0.072
1.512	-0.069
1.525	-0.066
1.537	-0.063
1.550	-0.060
1.562	-0.057
1.575	-0.054
1.588	-0.050
1.600	-0.047
1.612	-0.044
1.625	-0.041
1.637	-0.038
1.650	-0.035
1.662	-0.032
1.675	-0.029
1.688	-0.025
1.700	-0.022
1.713	-0.019
1.725	-0.016
1.737	-0.013
1.750	-0.010
1.762	-0.007
1.775	-0.004
1.787	-0.000
1.800	0.003
1.812	0.006
1.825	0.009
1.838	0.012
1.850	0.015
1.862	0.018
1.875	0.021
1.887	0.025
1.900	0.028
1.912	0.031
1.925	0.034
1.938	0.037
1.950	0.040
1.963	0.043
1.975	0.046
1.987	0.050
2.000	0.053
2.012	0.056
2.025	0.059
2.037	0.062
2.050	0.065
2.062	0.068
2.075	0.071
2.088	0.075
2.100	0.078
2.112	0.081
2.125	0.084
2.137	0.087
2.150	0.090
2.162	0.093
2.175	0.096
2.188	0.100
2.200	0.103
2.213	0.106
2.225	0.109
2.237	0.112
2.250	0.115
2.262	0.118
2.275	0.121
2.287	0.125
2.300	0.128
2.312	0.131
2.325	0.134
2.338	0.137
2.350	0.140
2.362	0.143
2.375	0.146
2.387	0.150
2.400	0.153
2.412	0.156
2.425	0.159
2.438	0.162
2.450	0.165
2.463	0.168
2.475	0.171
2.487	0.174
2.500	0.178
2.512	0.181
2.525	0.184
2.537	0.187
2.550	0.190
2.562	0.193
2.575	0.196
2.588	0.199
2.600	0.202
2.612	0.205
2.625	0.208
2.637	0.211
2.650	0.214
2.662	0.217
2.675	0.220
2.688	0.223
2.700	0.226
2.713	0.229
2.725	0.232
2.737	0.235
2.750	0.238
2.762	0.241
2.775	0.243
2.787	0.246
2.800	0.249
2.812	0.252
2.825	0.255
2.838	0.257
2.850	0.260
2.862	0.263
2.875	0.266
2.887	0.268
2.900	0.271
2.912	0.274
2.925	0.276
2.938	0.279
2.950	0.281
2.963	0.284
2.975	0.286
2.987	0.289
3.000	0.291
3.012	0.294
3.025	0.296
3.037	0.299
3.050	0.301
3.062	0.303
3.075	0.306
3.088	0.308
3.100	0.310
3.112	0.312
3.125	0.315
3.137	0.317
3.150	0.319
3.162	0.321
3.175	0.323
3.188	0.325
3.200	0.327
3.213	0.329
3.225	0.331
3.237	0.333
3.250	0.335
3.262	0.337
3.275	0.338
3.287	0.340
3.300	0.342
3.312	0.343
3.325	0.345
3.338	0.347
3.350	0.348
3.362	0.350
3.375	0.351
3.387	0.353
3.400	0.354
3.412	0.355
3.425	0.357
3.438	0.358
3.450	0.359
3.463	0.360
3.475	0.361
3.487	0.362
3.500	0.363
3.512	0.364
3.525	0.365
3.537	0.366
3.550	0.367
3.562	0.368
3.575	0.369
3.588	0.369
3.600	0.370
3.612	0.370
3.625	0.371
3.637	0.371
3.650	0.372
3.662	0.372
3.675	0.373
3.688	0.373
3.700	0.373
3.713	0.373
3.725	0.373
3.737	0.374
3.746	0.374


==> figure/csv_ML/data_ML-2.tsv <==
0.000	0.518
0.012	0.518
0.025	0.518
0.037	0.518
0.050	0.518
0.062	0.518
0.075	0.518
0.088	0.518
0.100	0.517
0.113	0.517
0.125	0.517
0.137	0.517
0.150	0.516
0.162	0.516
0.175	0.516
0.188	0.516
0.200	0.515
0.213	0.515
0.225	0.514
0.238	0.514
0.250	0.514
0.262	0.513
0.275	0.513
0.287	0.512
0.300	0.512
0.312	0.511
0.325	0.511
0.338	0.510
0.350	0.510
0.363	0.509
0.375	0.508
0.387	0.508
0.400	0.507
0.412	0.506
0.425	0.506
0.438	0.505
0.450	0.504
0.463	0.504
0.475	0.503
0.488	0.502
0.500	0.501
0.512	0.501
0.525	0.500
0.537	0.499
0.550	0.498
0.562	0.497
0.575	0.496
0.588	0.496
0.600	0.495
0.613	0.494
0.625	0.493
0.637	0.492
0.650	0.491
0.662	0.490
0.675	0.489
0.688	0.488
0.700	0.487
0.713	0.486
0.725	0.485
0.738	0.484
0.750	0.483
0.762	0.482
0.775	0.481
0.787	0.480
0.800	0.478
0.812	0.477
0.825	0.476
0.838	0.475
0.850	0.474
0.863	0.473
0.875	0.471
0.887	0.470
0.900	0.469
0.912	0.468
0.925	0.467
0.938	0.465
0.950	0.464
0.963	0.463
0.975	0.462
0.987	0.460
1.000	0.459
1.012	0.458
1.025	0.456
1.037	0.455
1.050	0.454
1.062	0.452
1.075	0.451
1.088	0.450
1.100	0.448
1.112	0.447
1.125	0.445
1.137	0.444
1.150	0.443
1.162	0.441
1.175	0.440
1.188	0.438
1.200	0.437
1.213	0.435
1.225	0.434
1.237	0.432
1.250	0.431
1.262	0.429
1.275	0.428
1.287	0.426
1.300	0.425
1.312	0.423
1.325	0.422
1.338	0.420
1.350	0.419
1.362	0.417
1.375	0.416
1.387	0.414
1.400	0.413
1.412	0.411
1.425	0.410
1.438	0.408
1.450	0.406
1.463	0.405
1.475	0.403
1.487	0.402
1.500	0.400
1.512	0.398
1.525	0.397
1.537	0.395
1.550	0.394
1.562	0.392
1.575	0.390
1.588	0.389
1.600	0.387
1.612	0.386
1.625	0.384
1.637	0.382
1.650	0.381
1.662	0.379
1.675	0.377
1.688	0.376
1.700	0.374
1.713	0.372
1.725	0.371
1.737	0.369
1.750	0.367
1.762	0.366
1.775	0.364
1.787	0.362
1.800	0.361
1.812	0.359
1.825	0.358
1.838	0.356
1.850	0.354
1.862	0.353
1.875	0.351
1.887	0.349
1.900	0.348
1.912	0.346
1.925	0.344
1.938	0.343
1.950	0.341
1.963	0.339
1.975	0.338
1.987	0.336
2.000	0.334
2.012	0.333
2.025	0.331
2.037	0.329
2.050	0.328
2.062	0.326
2.075	0.324
2.088	0.323
2.100	0.321
2.112	0.320
2.125	0.318
2.137	0.316
2.150	0.315
2.162	0.313
2.175	0.311
2.188	0.310
2.200	0.308
2.213	0.307
2.225	0.305
2.237	0.303
2.250	0.302
2.262	0.300
2.275	0.299
2.287	0.297
2.300	0.295
2.312	0.294
2.325	0.292
2.338	0.291
2.350	0.289
2.362	0.288
2.375	0.286
2.387	0.285
2.400	0.283
2.412	0.282
2.425	0.280
2.438	0.278
2.450	0.277
2.463	0.275
2.475	0.274
2.487	0.273
2.500	0.271
2.512	0.270
2.525	0.268
2.537	0.267
2.550	0.265
2.562	0.264
2.575	0.262
2.588	0.261
2.600	0.260
2.612	0.258
2.625	0.257
2.637	0.255
2.650	0.254
2.662	0.253
2.675	0.251
2.688	0.250
2.700	0.249
2.713	0.247
2.725	0.246
2.737	0.245
2.750	0.243
2.762	0.242
2.775	0.241
2.787	0.240
2.800	0.238
2.812	0.237
2.825	0.236
2.838	0.235
2.850	0.233
2.862	0.232
2.875	0.231
2.887	0.230
2.900	0.229
2.912	0.227
2.925	0.226
2.938	0.225
2.950	0.224
2.963	0.223
2.975	0.222
2.987	0.221
3.000	0.220
3.012	0.219
3.025	0.218
3.037	0.217
3.050	0.216
3.062	0.215
3.075	0.214
3.088	0.213
3.100	0.212
3.112	0.211
3.125	0.210
3.137	0.209
3.150	0.208
3.162	0.207
3.175	0.206
3.188	0.206
3.200	0.205
3.213	0.204
3.225	0.203
3.237	0.202
3.250	0.202
3.262	0.201
3.275	0.200
3.287	0.199
3.300	0.199
3.312	0.198
3.325	0.197
3.338	0.197
3.350	0.196
3.362	0.195
3.375	0.195
3.387	0.194
3.400	0.194
3.412	0.193
3.425	0.193
3.438	0.192
3.450	0.192
3.463	0.191
3.475	0.191
3.487	0.190
3.500	0.190
3.512	0.190
3.525	0.189
3.537	0.189
3.550	0.188
3.562	0.188
3.575	0.188
3.588	0.188
3.600	0.187
3.612	0.187
3.625	0.187
3.637	0.187
3.650	0.187
3.662	0.186
3.675	0.186
3.688	0.186
3.700	0.186
3.713	0.186
3.725	0.186
3.737	0.186
3.746	0.186


==> figure/csv_ML/data_ML-20.tsv <==
0.000	-0.335
0.012	-0.335
0.025	-0.335
0.037	-0.335
0.050	-0.334
0.062	-0.334
0.075	-0.334
0.088	-0.333
0.100	-0.333
0.113	-0.332
0.125	-0.332
0.137	-0.331
0.150	-0.331
0.162	-0.330
0.175	-0.329
0.188	-0.328
0.200	-0.327
0.213	-0.327
0.225	-0.326
0.238	-0.325
0.250	-0.324
0.262	-0.322
0.275	-0.321
0.287	-0.320
0.300	-0.319
0.312	-0.318
0.325	-0.316
0.338	-0.315
0.350	-0.314
0.363	-0.312
0.375	-0.311
0.387	-0.309
0.400	-0.308
0.412	-0.306
0.425	-0.304
0.438	-0.303
0.450	-0.301
0.463	-0.299
0.475	-0.297
0.488	-0.296
0.500	-0.294
0.512	-0.292
0.525	-0.290
0.537	-0.288
0.550	-0.286
0.562	-0.284
0.575	-0.282
0.588	-0.280
0.600	-0.277
0.613	-0.275
0.625	-0.273
0.637	-0.271
0.650	-0.269
0.662	-0.266
0.675	-0.264
0.688	-0.262
0.700	-0.259
0.713	-0.257
0.725	-0.254
0.738	-0.252
0.750	-0.249
0.762	-0.247
0.775	-0.244
0.787	-0.242
0.800	-0.239
0.812	-0.237
0.825	-0.234
0.838	-0.231
0.850	-0.229
0.863	-0.226
0.875	-0.223
0.887	-0.221
0.900	-0.218
0.912	-0.215
0.925	-0.212
0.938	-0.209
0.950	-0.207
0.963	-0.204
0.975	-0.201
0.987	-0.198
1.000	-0.195
1.012	-0.192
1.025	-0.189
1.037	-0.186
1.050	-0.183
1.062	-0.180
1.075	-0.177
1.088	-0.174
1.100	-0.171
1.112	-0.168
1.125	-0.165
1.137	-0.162
1.150	-0.159
1.162	-0.156
1.175	-0.153
1.188	-0.150
1.200	-0.147
1.213	-0.144
1.225	-0.141
1.237	-0.138
1.250	-0.135
1.262	-0.132
1.275	-0.129
1.287	-0.125
1.300	-0.122
1.312	-0.119
1.325	-0.116
1.338	-0.113
1.350	-0.110
1.362	-0.107
1.375	-0.104
1.387	-0.100
1.400	-0.097
1.412	-0.094
1.425	-0.091
1.438	-0.088
1.450	-0.085
1.463	-0.082
1.475	-0.079
1.487	-0.075
1.500	-0.072
1.512	-0.069
1.525	-0.066
1.537	-0.063
1.550	-0.060
1.562	-0.057
1.575	-0.054
1.588	-0.050
1.600	-0.047
1.612	-0.044
1.625	-0.041
1.637	-0.038
1.650	-0.035
1.662	-0.032
1.675	-0.029
1.688	-0.025
1.700	-0.022
1.713	-0.019
1.725	-0.016
1.737	-0.013
1.750	-0.010
1.762	-0.007
1.775	-0.004
1.787	-0.000
1.800	0.003
1.812	0.006
1.825	0.009
1.838	0.012
1.850	0.015
1.862	0.018
1.875	0.021
1.887	0.025
1.900	0.028
1.912	0.031
1.925	0.034
1.938	0.037
1.950	0.040
1.963	0.043
1.975	0.046
1.987	0.050
2.000	0.053
2.012	0.056
2.025	0.059
2.037	0.062
2.050	0.065
2.062	0.068
2.075	0.071
2.088	0.075
2.100	0.078
2.112	0.081
2.125	0.084
2.137	0.087
2.150	0.090
2.162	0.093
2.175	0.096
2.188	0.100
2.200	0.103
2.213	0.106
2.225	0.109
2.237	0.112
2.250	0.115
2.262	0.118
2.275	0.121
2.287	0.125
2.300	0.128
2.312	0.131
2.325	0.134
2.338	0.137
2.350	0.140
2.362	0.143
2.375	0.146
2.387	0.150
2.400	0.153
2.412	0.156
2.425	0.159
2.438	0.162
2.450	0.165
2.463	0.168
2.475	0.171
2.487	0.174
2.500	0.178
2.512	0.181
2.525	0.184
2.537	0.187
2.550	0.190
2.562	0.193
2.575	0.196
2.588	0.199
2.600	0.202
2.612	0.205
2.625	0.208
2.637	0.211
2.650	0.214
2.662	0.217
2.675	0.220
2.688	0.223
2.700	0.226
2.713	0.229
2.725	0.232
2.737	0.235
2.750	0.238
2.762	0.241
2.775	0.243
2.787	0.246
2.800	0.249
2.812	0.252
2.825	0.255
2.838	0.257
2.850	0.260
2.862	0.263
2.875	0.266
2.887	0.268
2.900	0.271
2.912	0.274
2.925	0.276
2.938	0.279
2.950	0.281
2.963	0.284
2.975	0.286
2.987	0.289
3.000	0.291
3.012	0.294
3.025	0.296
3.037	0.299
3.050	0.301
3.062	0.303
3.075	0.306
3.088	0.308
3.100	0.310
3.112	0.312
3.125	0.315
3.137	0.317
3.150	0.319
3.162	0.321
3.175	0.323
3.188	0.325
3.200	0.327
3.213	0.329
3.225	0.331
3.237	0.333
3.250	0.335
3.262	0.337
3.275	0.338
3.287	0.340
3.300	0.342
3.312	0.343
3.325	0.345
3.338	0.347
3.350	0.348
3.362	0.350
3.375	0.351
3.387	0.353
3.400	0.354
3.412	0.355
3.425	0.357
3.438	0.358
3.450	0.359
3.463	0.360
3.475	0.361
3.487	0.362
3.500	0.363
3.512	0.364
3.525	0.365
3.537	0.366
3.550	0.367
3.562	0.368
3.575	0.369
3.588	0.369
3.600	0.370
3.612	0.370
3.625	0.371
3.637	0.371
3.650	0.372
3.662	0.372
3.675	0.373
3.688	0.373
3.700	0.373
3.713	0.373
3.725	0.373
3.737	0.373
3.746	0.373


==> figure/csv_ML/data_ML-21.tsv <==
0.000	0.008
0.012	0.005
0.025	0.009
0.037	0.014
0.050	0.022
0.062	0.030
0.075	0.040
0.088	0.050
0.100	0.057
0.113	0.066
0.125	0.072
0.137	0.081
0.150	0.087
0.162	0.097
0.175	0.104
0.188	0.109
0.200	0.114
0.213	0.121
0.225	0.125
0.238	0.133
0.250	0.138
0.262	0.146
0.275	0.152
0.287	0.155
0.300	0.163
0.312	0.169
0.325	0.171
0.338	0.178
0.350	0.183
0.363	0.187
0.375	0.193
0.387	0.200
0.400	0.204
0.412	0.206
0.425	0.214
0.438	0.218
0.450	0.224
0.463	0.230
0.475	0.231
0.488	0.236
0.500	0.243
0.512	0.248
0.525	0.251
0.537	0.252
0.550	0.258
0.562	0.264
0.575	0.270
0.588	0.272
0.600	0.276
0.613	0.278
0.625	0.285
0.637	0.290
0.650	0.291
0.662	0.294
0.675	0.299
0.688	0.305
0.700	0.306
0.713	0.309
0.725	0.312
0.738	0.315
0.750	0.320
0.762	0.325
0.775	0.325
0.787	0.328
0.800	0.333
0.812	0.335
0.825	0.337
0.838	0.340
0.850	0.345
0.863	0.349
0.875	0.347
0.887	0.350
0.900	0.353
0.912	0.357
0.925	0.360
0.938	0.363
0.950	0.362
0.963	0.361
0.975	0.367
0.987	0.372
1.000	0.373
1.012	0.376
1.025	0.376
1.037	0.377
1.050	0.379
1.062	0.380
1.075	0.383
1.088	0.386
1.100	0.384
1.112	0.384
1.125	0.388
1.137	0.391
1.150	0.391
1.162	0.390
1.175	0.391
1.188	0.393
1.200	0.395
1.213	0.397
1.225	0.395
1.237	0.391
1.250	0.393
1.262	0.397
1.275	0.398
1.287	0.398
1.300	0.396
1.312	0.394
1.325	0.397
1.338	0.403
1.350	0.398
1.362	0.396
1.375	0.397
1.387	0.399
1.400	0.401
1.412	0.400
1.425	0.396
1.438	0.397
1.450	0.400
1.463	0.400
1.475	0.399
1.487	0.397
1.500	0.397
1.512	0.402
1.525	0.402
1.537	0.397
1.550	0.397
1.562	0.399
1.575	0.401
1.588	0.402
1.600	0.398
1.612	0.396
1.625	0.401
1.637	0.401
1.650	0.397
1.662	0.398
1.675	0.398
1.688	0.400
1.700	0.403
1.713	0.398
1.725	0.395
1.737	0.399
1.750	0.401
1.762	0.400
1.775	0.396
1.787	0.396
1.800	0.400
1.812	0.402
1.825	0.399
1.838	0.394
1.850	0.399
1.862	0.401
1.875	0.398
1.887	0.397
1.900	0.399
1.912	0.401
1.925	0.400
1.938	0.399
1.950	0.395
1.963	0.398
1.975	0.401
1.987	0.399
2.000	0.396
2.012	0.398
2.025	0.400
2.037	0.401
2.050	0.399
2.062	0.395
2.075	0.398
2.088	0.401
2.100	0.397
2.112	0.396
2.125	0.397
2.137	0.400
2.150	0.400
2.162	0.399
2.175	0.396
2.188	0.398
2.200	0.403
2.213	0.400
2.225	0.397
2.237	0.395
2.250	0.398
2.262	0.401
2.275	0.400
2.287	0.394
2.300	0.396
2.312	0.399
2.325	0.399
2.338	0.397
2.350	0.395
2.362	0.395
2.375	0.398
2.387	0.400
2.400	0.395
2.412	0.393
2.425	0.398
2.438	0.400
2.450	0.397
2.463	0.395
2.475	0.393
2.487	0.394
2.500	0.397
2.512	0.394
2.525	0.393
2.537	0.391
2.550	0.388
2.562	0.390
2.575	0.390
2.588	0.388
2.600	0.387
2.612	0.387
2.625	0.386
2.637	0.386
2.650	0.383
2.662	0.380
2.675	0.376
2.688	0.378
2.700	0.380
2.713	0.380
2.725	0.373
2.737	0.368
2.750	0.366
2.762	0.368
2.775	0.367
2.787	0.361
2.800	0.359
2.812	0.356
2.825	0.358
2.838	0.359
2.850	0.353
2.862	0.345
2.875	0.341
2.887	0.340
2.900	0.341
2.912	0.340
2.925	0.337
2.938	0.330
2.950	0.325
2.963	0.319
2.975	0.319
2.987	0.318
3.000	0.318
3.012	0.310
3.025	0.305
3.037	0.303
3.050	0.304
3.062	0.299
3.075	0.291
3.088	0.288
3.100	0.287
3.112	0.285
3.125	0.278
3.137	0.274
3.150	0.271
3.162	0.266
3.175	0.260
3.188	0.256
3.200	0.254
3.213	0.250
3.225	0.244
3.237	0.236
3.250	0.232
3.262	0.230
3.275	0.226
3.287	0.219
3.300	0.214
3.312	0.211
3.325	0.209
3.338	0.203
3.350	0.195
3.362	0.188
3.375	0.184
3.387	0.179
3.400	0.173
3.412	0.167
3.425	0.162
3.438	0.158
3.450	0.150
3.463	0.145
3.475	0.142
3.487	0.134
3.500	0.129
3.512	0.122
3.525	0.117
3.537	0.108
3.550	0.105
3.562	0.097
3.575	0.092
3.588	0.080
3.600	0.078
3.612	0.074
3.625	0.064
3.637	0.055
3.650	0.052
3.662	0.045
3.675	0.039
3.688	0.033
3.700	0.028
3.713	0.023
3.725	0.020
3.737	0.019
3.746	0.015


==> figure/csv_ML/data_ML-22.tsv <==
0.000	0.006
0.012	0.013
0.025	0.020
0.037	0.027
0.050	0.033
0.062	0.040
0.075	0.048
0.088	0.055
0.100	0.061
0.113	0.068
0.125	0.074
0.137	0.080
0.150	0.088
0.162	0.094
0.175	0.100
0.188	0.106
0.200	0.112
0.213	0.118
0.225	0.125
0.238	0.131
0.250	0.137
0.262	0.142
0.275	0.148
0.287	0.153
0.300	0.159
0.312	0.165
0.325	0.171
0.338	0.176
0.350	0.181
0.363	0.186
0.375	0.191
0.387	0.198
0.400	0.203
0.412	0.208
0.425	0.212
0.438	0.217
0.450	0.222
0.463	0.228
0.475	0.232
0.488	0.237
0.500	0.241
0.512	0.245
0.525	0.250
0.537	0.255
0.550	0.259
0.562	0.263
0.575	0.267
0.588	0.271
0.600	0.275
0.613	0.279
0.625	0.284
0.637	0.288
0.650	0.291
0.662	0.295
0.675	0.298
0.688	0.302
0.700	0.306
0.713	0.310
0.725	0.313
0.738	0.316
0.750	0.319
0.762	0.322
0.775	0.326
0.787	0.329
0.800	0.332
0.812	0.335
0.825	0.337
0.838	0.340
0.850	0.344
0.863	0.346
0.875	0.349
0.887	0.351
0.900	0.353
0.912	0.356
0.925	0.358
0.938	0.361
0.950	0.363
0.963	0.365
0.975	0.367
0.987	0.369
1.000	0.371
1.012	0.374
1.025	0.375
1.037	0.377
1.050	0.378
1.062	0.380
1.075	0.381
1.088	0.384
1.100	0.385
1.112	0.386
1.125	0.387
1.137	0.388
1.150	0.389
1.162	0.391
1.175	0.392
1.188	0.393
1.200	0.394
1.213	0.394
1.225	0.395
1.237	0.395
1.250	0.397
1.262	0.398
1.275	0.398
1.287	0.398
1.300	0.398
1.312	0.398
1.325	0.400
1.338	0.400
1.350	0.400
1.362	0.400
1.375	0.400
1.387	0.400
1.400	0.400
1.412	0.400
1.425	0.400
1.438	0.400
1.450	0.400
1.463	0.400
1.475	0.400
1.487	0.400
1.500	0.400
1.512	0.400
1.525	0.400
1.537	0.400
1.550	0.400
1.562	0.400
1.575	0.400
1.588	0.400
1.600	0.400
1.612	0.400
1.625	0.400
1.637	0.400
1.650	0.400
1.662	0.400
1.675	0.400
1.688	0.400
1.700	0.400
1.713	0.400
1.725	0.400
1.737	0.400
1.750	0.400
1.762	0.400
1.775	0.400
1.787	0.400
1.800	0.400
1.812	0.400
1.825	0.400
1.838	0.400
1.850	0.400
1.862	0.400
1.875	0.400
1.887	0.400
1.900	0.400
1.912	0.400
1.925	0.400
1.938	0.400
1.950	0.400
1.963	0.400
1.975	0.400
1.987	0.400
2.000	0.400
2.012	0.400
2.025	0.400
2.037	0.400
2.050	0.400
2.062	0.400
2.075	0.400
2.088	0.400
2.100	0.400
2.112	0.400
2.125	0.400
2.137	0.400
2.150	0.400
2.162	0.400
2.175	0.400
2.188	0.400
2.200	0.400
2.213	0.400
2.225	0.400
2.237	0.400
2.250	0.400
2.262	0.400
2.275	0.400
2.287	0.400
2.300	0.400
2.312	0.400
2.325	0.400
2.338	0.400
2.350	0.400
2.362	0.400
2.375	0.400
2.387	0.399
2.400	0.399
2.412	0.398
2.425	0.399
2.438	0.399
2.450	0.398
2.463	0.397
2.475	0.397
2.487	0.396
2.500	0.396
2.512	0.395
2.525	0.394
2.537	0.393
2.550	0.392
2.562	0.391
2.575	0.391
2.588	0.389
2.600	0.388
2.612	0.387
2.625	0.385
2.637	0.383
2.650	0.383
2.662	0.381
2.675	0.379
2.688	0.378
2.700	0.376
2.713	0.374
2.725	0.372
2.737	0.371
2.750	0.368
2.762	0.366
2.775	0.364
2.787	0.361
2.800	0.359
2.812	0.358
2.825	0.355
2.838	0.352
2.850	0.350
2.862	0.347
2.875	0.344
2.887	0.342
2.900	0.339
2.912	0.336
2.925	0.333
2.938	0.330
2.950	0.327
2.963	0.325
2.975	0.321
2.987	0.318
3.000	0.314
3.012	0.311
3.025	0.307
3.037	0.303
3.050	0.301
3.062	0.297
3.075	0.293
3.088	0.289
3.100	0.285
3.112	0.281
3.125	0.278
3.137	0.274
3.150	0.270
3.162	0.265
3.175	0.261
3.188	0.256
3.200	0.253
3.213	0.248
3.225	0.244
3.237	0.239
3.250	0.234
3.262	0.229
3.275	0.225
3.287	0.220
3.300	0.215
3.312	0.210
3.325	0.205
3.338	0.200
3.350	0.194
3.362	0.190
3.375	0.184
3.387	0.179
3.400	0.173
3.412	0.168
3.425	0.162
3.438	0.157
3.450	0.151
3.463	0.145
3.475	0.139
3.487	0.133
3.500	0.127
3.512	0.122
3.525	0.116
3.537	0.110
3.550	0.103
3.562	0.097
3.575	0.090
3.588	0.085
3.600	0.078
3.612	0.071
3.625	0.065
3.637	0.058
3.650	0.051
3.662	0.044
3.675	0.038
3.688	0.033
3.700	0.028
3.713	0.025
3.725	0.023
3.737	0.022
3.746	-0.000


==> figure/csv_ML/data_ML-23.tsv <==
0.000	-0.191
0.012	-0.201
0.025	-0.204
0.037	-0.207
0.050	-0.209
0.062	-0.211
0.075	-0.211
0.088	-0.209
0.100	-0.209
0.113	-0.209
0.125	-0.210
0.137	-0.209
0.150	-0.209
0.162	-0.207
0.175	-0.206
0.188	-0.208
0.200	-0.207
0.213	-0.206
0.225	-0.207
0.238	-0.208
0.250	-0.206
0.262	-0.202
0.275	-0.199
0.287	-0.202
0.300	-0.200
0.312	-0.199
0.325	-0.204
0.338	-0.202
0.350	-0.200
0.363	-0.203
0.375	-0.199
0.387	-0.199
0.400	-0.200
0.412	-0.205
0.425	-0.199
0.438	-0.195
0.450	-0.192
0.463	-0.193
0.475	-0.199
0.488	-0.200
0.500	-0.193
0.512	-0.193
0.525	-0.193
0.537	-0.200
0.550	-0.199
0.562	-0.193
0.575	-0.190
0.588	-0.188
0.600	-0.187
0.613	-0.189
0.625	-0.188
0.637	-0.192
0.650	-0.194
0.662	-0.190
0.675	-0.185
0.688	-0.181
0.700	-0.190
0.713	-0.189
0.725	-0.189
0.738	-0.190
0.750	-0.188
0.762	-0.180
0.775	-0.182
0.787	-0.183
0.800	-0.184
0.812	-0.184
0.825	-0.187
0.838	-0.187
0.850	-0.177
0.863	-0.175
0.875	-0.182
0.887	-0.183
0.900	-0.184
0.912	-0.179
0.925	-0.175
0.938	-0.171
0.950	-0.178
0.963	-0.184
0.975	-0.179
0.987	-0.172
1.000	-0.169
1.012	-0.171
1.025	-0.173
1.037	-0.175
1.050	-0.173
1.062	-0.171
1.075	-0.165
1.088	-0.164
1.100	-0.171
1.112	-0.172
1.125	-0.174
1.137	-0.166
1.150	-0.165
1.162	-0.169
1.175	-0.175
1.188	-0.171
1.200	-0.166
1.213	-0.157
1.225	-0.160
1.237	-0.172
1.250	-0.174
1.262	-0.164
1.275	-0.160
1.287	-0.165
1.300	-0.171
1.312	-0.171
1.325	-0.160
1.338	-0.151
1.350	-0.166
1.362	-0.166
1.375	-0.163
1.387	-0.160
1.400	-0.150
1.412	-0.155
1.425	-0.171
1.438	-0.164
1.450	-0.154
1.463	-0.159
1.475	-0.154
1.487	-0.156
1.500	-0.162
1.512	-0.150
1.525	-0.151
1.537	-0.162
1.550	-0.163
1.562	-0.151
1.575	-0.150
1.588	-0.147
1.600	-0.152
1.612	-0.158
1.625	-0.152
1.637	-0.151
1.650	-0.155
1.662	-0.154
1.675	-0.155
1.688	-0.149
1.700	-0.144
1.713	-0.152
1.725	-0.158
1.737	-0.146
1.750	-0.144
1.762	-0.149
1.775	-0.156
1.787	-0.149
1.800	-0.145
1.812	-0.136
1.825	-0.147
1.838	-0.154
1.850	-0.144
1.862	-0.135
1.875	-0.145
1.887	-0.152
1.900	-0.144
1.912	-0.136
1.925	-0.135
1.938	-0.144
1.950	-0.151
1.963	-0.135
1.975	-0.131
1.987	-0.142
2.000	-0.143
2.012	-0.139
2.025	-0.132
2.037	-0.128
2.050	-0.136
2.062	-0.148
2.075	-0.138
2.088	-0.125
2.100	-0.133
2.112	-0.143
2.125	-0.140
2.137	-0.127
2.150	-0.130
2.162	-0.128
2.175	-0.136
2.188	-0.131
2.200	-0.122
2.213	-0.122
2.225	-0.131
2.237	-0.134
2.250	-0.125
2.262	-0.115
2.275	-0.121
2.287	-0.133
2.300	-0.126
2.312	-0.116
2.325	-0.117
2.338	-0.119
2.350	-0.125
2.362	-0.125
2.375	-0.113
2.387	-0.112
2.400	-0.117
2.412	-0.124
2.425	-0.115
2.438	-0.108
2.450	-0.111
2.463	-0.113
2.475	-0.114
2.487	-0.106
2.500	-0.102
2.512	-0.104
2.525	-0.099
2.537	-0.105
2.550	-0.105
2.562	-0.093
2.575	-0.092
2.588	-0.093
2.600	-0.097
2.612	-0.097
2.625	-0.090
2.637	-0.083
2.650	-0.080
2.662	-0.089
2.675	-0.091
2.688	-0.088
2.700	-0.075
2.713	-0.073
2.725	-0.079
2.737	-0.086
2.750	-0.089
2.762	-0.078
2.775	-0.070
2.787	-0.077
2.800	-0.076
2.812	-0.082
2.825	-0.076
2.838	-0.063
2.850	-0.065
2.862	-0.070
2.875	-0.077
2.887	-0.077
2.900	-0.071
2.912	-0.064
2.925	-0.055
2.938	-0.061
2.950	-0.064
2.963	-0.068
2.975	-0.064
2.987	-0.059
3.000	-0.048
3.012	-0.051
3.025	-0.051
3.037	-0.050
3.050	-0.043
3.062	-0.045
3.075	-0.051
3.088	-0.049
3.100	-0.041
3.112	-0.038
3.125	-0.043
3.137	-0.041
3.150	-0.039
3.162	-0.042
3.175	-0.041
3.188	-0.038
3.200	-0.035
3.213	-0.034
3.225	-0.035
3.237	-0.039
3.250	-0.036
3.262	-0.032
3.275	-0.034
3.287	-0.038
3.300	-0.037
3.312	-0.032
3.325	-0.024
3.338	-0.023
3.350	-0.026
3.362	-0.029
3.375	-0.027
3.387	-0.025
3.400	-0.026
3.412	-0.026
3.425	-0.027
3.438	-0.026
3.450	-0.027
3.463	-0.021
3.475	-0.019
3.487	-0.020
3.500	-0.014
3.512	-0.021
3.525	-0.015
3.537	-0.019
3.550	-0.012
3.562	-0.017
3.575	-0.016
3.588	-0.023
3.600	-0.017
3.612	-0.014
3.625	-0.016
3.637	-0.020
3.650	-0.015
3.662	-0.016
3.675	-0.017
3.688	-0.018
3.700	-0.021
3.713	-0.022
3.725	-0.022
3.737	-0.020
3.746	0.007


==> figure/csv_ML/data_ML-24.tsv <==
0.000	-0.194
0.012	-0.194
0.025	-0.194
0.037	-0.194
0.050	-0.194
0.062	-0.194
0.075	-0.194
0.088	-0.194
0.100	-0.193
0.113	-0.193
0.125	-0.193
0.137	-0.193
0.150	-0.193
0.162	-0.193
0.175	-0.193
0.188	-0.192
0.200	-0.192
0.213	-0.192
0.225	-0.192
0.238	-0.191
0.250	-0.191
0.262	-0.191
0.275	-0.191
0.287	-0.190
0.300	-0.190
0.312	-0.190
0.325	-0.190
0.338	-0.189
0.350	-0.189
0.363	-0.189
0.375	-0.188
0.387	-0.188
0.400	-0.188
0.412	-0.187
0.425	-0.187
0.438	-0.187
0.450	-0.186
0.463	-0.186
0.475	-0.186
0.488	-0.185
0.500	-0.185
0.512	-0.184
0.525	-0.184
0.537	-0.184
0.550	-0.183
0.562	-0.183
0.575	-0.182
0.588	-0.182
0.600	-0.182
0.613	-0.181
0.625	-0.181
0.637	-0.180
0.650	-0.180
0.662	-0.179
0.675	-0.179
0.688	-0.178
0.700	-0.178
0.713	-0.177
0.725	-0.177
0.738	-0.177
0.750	-0.176
0.762	-0.176
0.775	-0.175
0.787	-0.175
0.800	-0.174
0.812	-0.174
0.825	-0.173
0.838	-0.173
0.850	-0.172
0.863	-0.172
0.875	-0.171
0.887	-0.171
0.900	-0.170
0.912	-0.170
0.925	-0.169
0.938	-0.169
0.950	-0.168
0.963	-0.168
0.975	-0.167
0.987	-0.167
1.000	-0.166
1.012	-0.166
1.025	-0.165
1.037	-0.165
1.050	-0.164
1.062	-0.164
1.075	-0.163
1.088	-0.163
1.100	-0.162
1.112	-0.162
1.125	-0.161
1.137	-0.161
1.150	-0.160
1.162	-0.160
1.175	-0.159
1.188	-0.158
1.200	-0.158
1.213	-0.157
1.225	-0.157
1.237	-0.156
1.250	-0.156
1.262	-0.155
1.275	-0.155
1.287	-0.154
1.300	-0.154
1.312	-0.153
1.325	-0.153
1.338	-0.153
1.350	-0.152
1.362	-0.152
1.375	-0.151
1.387	-0.151
1.400	-0.150
1.412	-0.150
1.425	-0.149
1.438	-0.149
1.450	-0.149
1.463	-0.148
1.475	-0.148
1.487	-0.147
1.500	-0.147
1.512	-0.146
1.525	-0.146
1.537	-0.146
1.550	-0.145
1.562	-0.145
1.575	-0.144
1.588	-0.144
1.600	-0.143
1.612	-0.143
1.625	-0.142
1.637	-0.142
1.650	-0.142
1.662	-0.141
1.675	-0.141
1.688	-0.140
1.700	-0.140
1.713	-0.139
1.725	-0.139
1.737	-0.138
1.750	-0.138
1.762	-0.137
1.775	-0.137
1.787	-0.136
1.800	-0.136
1.812	-0.135
1.825	-0.135
1.838	-0.134
1.850	-0.133
1.862	-0.133
1.875	-0.132
1.887	-0.132
1.900	-0.131
1.912	-0.131
1.925	-0.130
1.938	-0.129
1.950	-0.129
1.963	-0.128
1.975	-0.128
1.987	-0.127
2.000	-0.126
2.012	-0.126
2.025	-0.125
2.037	-0.124
2.050	-0.124
2.062	-0.123
2.075	-0.122
2.088	-0.122
2.100	-0.121
2.112	-0.120
2.125	-0.119
2.137	-0.119
2.150	-0.118
2.162	-0.117
2.175	-0.116
2.188	-0.116
2.200	-0.115
2.213	-0.114
2.225	-0.113
2.237	-0.113
2.250	-0.112
2.262	-0.111
2.275	-0.110
2.287	-0.109
2.300	-0.108
2.312	-0.107
2.325	-0.107
2.338	-0.106
2.350	-0.105
2.362	-0.104
2.375	-0.103
2.387	-0.102
2.400	-0.101
2.412	-0.100
2.425	-0.099
2.438	-0.098
2.450	-0.097
2.463	-0.096
2.475	-0.095
2.487	-0.093
2.500	-0.092
2.512	-0.091
2.525	-0.090
2.537	-0.089
2.550	-0.088
2.562	-0.087
2.575	-0.086
2.588	-0.085
2.600	-0.084
2.612	-0.083
2.625	-0.082
2.637	-0.080
2.650	-0.079
2.662	-0.078
2.675	-0.077
2.688	-0.076
2.700	-0.075
2.713	-0.074
2.725	-0.073
2.737	-0.072
2.750	-0.071
2.762	-0.069
2.775	-0.068
2.787	-0.067
2.800	-0.066
2.812	-0.065
2.825	-0.064
2.838	-0.063
2.850	-0.062
2.862	-0.061
2.875	-0.060
2.887	-0.059
2.900	-0.057
2.912	-0.056
2.925	-0.055
2.938	-0.054
2.950	-0.053
2.963	-0.052
2.975	-0.051
2.987	-0.050
3.000	-0.049
3.012	-0.048
3.025	-0.047
3.037	-0.046
3.050	-0.045
3.062	-0.044
3.075	-0.043
3.088	-0.042
3.100	-0.041
3.112	-0.040
3.125	-0.040
3.137	-0.039
3.150	-0.038
3.162	-0.037
3.175	-0.036
3.188	-0.035
3.200	-0.034
3.213	-0.033
3.225	-0.033
3.237	-0.032
3.250	-0.031
3.262	-0.030
3.275	-0.030
3.287	-0.029
3.300	-0.028
3.312	-0.027
3.325	-0.027
3.338	-0.026
3.350	-0.025
3.362	-0.025
3.375	-0.024
3.387	-0.023
3.400	-0.023
3.412	-0.022
3.425	-0.022
3.438	-0.021
3.450	-0.020
3.463	-0.020
3.475	-0.019
3.487	-0.019
3.500	-0.018
3.512	-0.018
3.525	-0.018
3.537	-0.017
3.550	-0.017
3.562	-0.016
3.575	-0.016
3.588	-0.016
3.600	-0.015
3.612	-0.015
3.625	-0.015
3.637	-0.015
3.650	-0.014
3.662	-0.014
3.675	-0.015
3.688	-0.016
3.700	-0.017
3.713	-0.018
3.725	-0.019
3.737	-0.019
3.746	-0.020


==> figure/csv_ML/data_ML-25.tsv <==
0.000	-0.157
0.012	-0.157
0.025	-0.157
0.037	-0.157
0.050	-0.157
0.062	-0.157
0.075	-0.157
0.088	-0.156
0.100	-0.156
0.113	-0.156
0.125	-0.156
0.137	-0.156
0.150	-0.156
0.162	-0.155
0.175	-0.155
0.188	-0.155
0.200	-0.154
0.213	-0.154
0.225	-0.154
0.238	-0.153
0.250	-0.153
0.262	-0.152
0.275	-0.152
0.287	-0.152
0.300	-0.151
0.312	-0.151
0.325	-0.150
0.338	-0.149
0.350	-0.149
0.363	-0.148
0.375	-0.148
0.387	-0.147
0.400	-0.147
0.412	-0.146
0.425	-0.145
0.438	-0.145
0.450	-0.144
0.463	-0.143
0.475	-0.143
0.488	-0.142
0.500	-0.141
0.512	-0.140
0.525	-0.140
0.537	-0.139
0.550	-0.138
0.562	-0.137
0.575	-0.137
0.588	-0.136
0.600	-0.135
0.613	-0.134
0.625	-0.133
0.637	-0.132
0.650	-0.131
0.662	-0.130
0.675	-0.130
0.688	-0.129
0.700	-0.128
0.713	-0.127
0.725	-0.126
0.738	-0.125
0.750	-0.124
0.762	-0.123
0.775	-0.122
0.787	-0.121
0.800	-0.120
0.812	-0.119
0.825	-0.117
0.838	-0.116
0.850	-0.115
0.863	-0.114
0.875	-0.113
0.887	-0.112
0.900	-0.111
0.912	-0.110
0.925	-0.108
0.938	-0.107
0.950	-0.106
0.963	-0.105
0.975	-0.104
0.987	-0.103
1.000	-0.101
1.012	-0.100
1.025	-0.099
1.037	-0.098
1.050	-0.096
1.062	-0.095
1.075	-0.094
1.088	-0.093
1.100	-0.091
1.112	-0.090
1.125	-0.089
1.137	-0.087
1.150	-0.086
1.162	-0.085
1.175	-0.083
1.188	-0.082
1.200	-0.081
1.213	-0.079
1.225	-0.078
1.237	-0.076
1.250	-0.075
1.262	-0.074
1.275	-0.072
1.287	-0.071
1.300	-0.069
1.312	-0.068
1.325	-0.067
1.338	-0.065
1.350	-0.064
1.362	-0.062
1.375	-0.061
1.387	-0.059
1.400	-0.058
1.412	-0.057
1.425	-0.055
1.438	-0.054
1.450	-0.052
1.463	-0.051
1.475	-0.049
1.487	-0.048
1.500	-0.046
1.512	-0.045
1.525	-0.043
1.537	-0.042
1.550	-0.040
1.562	-0.039
1.575	-0.037
1.588	-0.036
1.600	-0.034
1.612	-0.032
1.625	-0.031
1.637	-0.029
1.650	-0.028
1.662	-0.026
1.675	-0.025
1.688	-0.023
1.700	-0.022
1.713	-0.020
1.725	-0.019
1.737	-0.017
1.750	-0.016
1.762	-0.014
1.775	-0.012
1.787	-0.011
1.800	-0.009
1.812	-0.008
1.825	-0.006
1.838	-0.005
1.850	-0.003
1.862	-0.002
1.875	0.000
1.887	0.002
1.900	0.003
1.912	0.005
1.925	0.006
1.938	0.008
1.950	0.009
1.963	0.011
1.975	0.012
1.987	0.014
2.000	0.016
2.012	0.017
2.025	0.019
2.037	0.020
2.050	0.022
2.062	0.023
2.075	0.025
2.088	0.026
2.100	0.028
2.112	0.029
2.125	0.031
2.137	0.032
2.150	0.034
2.162	0.035
2.175	0.037
2.188	0.039
2.200	0.040
2.213	0.042
2.225	0.043
2.237	0.045
2.250	0.046
2.262	0.048
2.275	0.049
2.287	0.050
2.300	0.052
2.312	0.053
2.325	0.055
2.338	0.056
2.350	0.058
2.362	0.059
2.375	0.061
2.387	0.062
2.400	0.064
2.412	0.065
2.425	0.066
2.438	0.068
2.450	0.069
2.463	0.071
2.475	0.072
2.487	0.073
2.500	0.075
2.512	0.076
2.525	0.078
2.537	0.079
2.550	0.080
2.562	0.082
2.575	0.083
2.588	0.084
2.600	0.086
2.612	0.087
2.625	0.088
2.637	0.090
2.650	0.091
2.662	0.092
2.675	0.093
2.688	0.095
2.700	0.096
2.713	0.097
2.725	0.098
2.737	0.100
2.750	0.101
2.762	0.102
2.775	0.103
2.787	0.104
2.800	0.106
2.812	0.107
2.825	0.108
2.838	0.109
2.850	0.110
2.862	0.111
2.875	0.112
2.887	0.114
2.900	0.115
2.912	0.116
2.925	0.117
2.938	0.118
2.950	0.119
2.963	0.120
2.975	0.121
2.987	0.122
3.000	0.123
3.012	0.124
3.025	0.125
3.037	0.126
3.050	0.127
3.062	0.128
3.075	0.129
3.088	0.129
3.100	0.130
3.112	0.131
3.125	0.132
3.137	0.133
3.150	0.134
3.162	0.135
3.175	0.135
3.188	0.136
3.200	0.137
3.213	0.138
3.225	0.139
3.237	0.139
3.250	0.140
3.262	0.141
3.275	0.141
3.287	0.142
3.300	0.143
3.312	0.143
3.325	0.144
3.338	0.145
3.350	0.145
3.362	0.146
3.375	0.146
3.387	0.147
3.400	0.147
3.412	0.148
3.425	0.148
3.438	0.149
3.450	0.149
3.463	0.150
3.475	0.150
3.487	0.150
3.500	0.151
3.512	0.151
3.525	0.152
3.537	0.152
3.550	0.152
3.562	0.153
3.575	0.153
3.588	0.153
3.600	0.153
3.612	0.154
3.625	0.154
3.637	0.154
3.650	0.154
3.662	0.154
3.675	0.154
3.688	0.154
3.700	0.154
3.713	0.155
3.725	0.155
3.737	0.155
3.746	0.155


==> figure/csv_ML/data_ML-26.tsv <==
0.000	-0.157
0.012	-0.157
0.025	-0.157
0.037	-0.157
0.050	-0.157
0.062	-0.157
0.075	-0.156
0.088	-0.156
0.100	-0.156
0.113	-0.156
0.125	-0.156
0.137	-0.155
0.150	-0.155
0.162	-0.155
0.175	-0.155
0.188	-0.154
0.200	-0.154
0.213	-0.154
0.225	-0.153
0.238	-0.153
0.250	-0.153
0.262	-0.152
0.275	-0.152
0.287	-0.151
0.300	-0.151
0.312	-0.150
0.325	-0.150
0.338	-0.149
0.350	-0.149
0.363	-0.148
0.375	-0.148
0.387	-0.147
0.400	-0.147
0.412	-0.146
0.425	-0.145
0.438	-0.145
0.450	-0.144
0.463	-0.143
0.475	-0.143
0.488	-0.142
0.500	-0.141
0.512	-0.140
0.525	-0.140
0.537	-0.139
0.550	-0.138
0.562	-0.137
0.575	-0.137
0.588	-0.136
0.600	-0.135
0.613	-0.134
0.625	-0.133
0.637	-0.132
0.650	-0.131
0.662	-0.130
0.675	-0.130
0.688	-0.129
0.700	-0.128
0.713	-0.127
0.725	-0.126
0.738	-0.125
0.750	-0.124
0.762	-0.123
0.775	-0.122
0.787	-0.121
0.800	-0.120
0.812	-0.119
0.825	-0.117
0.838	-0.116
0.850	-0.115
0.863	-0.114
0.875	-0.113
0.887	-0.112
0.900	-0.111
0.912	-0.110
0.925	-0.108
0.938	-0.107
0.950	-0.106
0.963	-0.105
0.975	-0.104
0.987	-0.103
1.000	-0.101
1.012	-0.100
1.025	-0.099
1.037	-0.098
1.050	-0.096
1.062	-0.095
1.075	-0.094
1.088	-0.093
1.100	-0.091
1.112	-0.090
1.125	-0.089
1.137	-0.087
1.150	-0.086
1.162	-0.085
1.175	-0.083
1.188	-0.082
1.200	-0.081
1.213	-0.079
1.225	-0.078
1.237	-0.076
1.250	-0.075
1.262	-0.074
1.275	-0.072
1.287	-0.071
1.300	-0.069
1.312	-0.068
1.325	-0.067
1.338	-0.065
1.350	-0.064
1.362	-0.062
1.375	-0.061
1.387	-0.059
1.400	-0.058
1.412	-0.057
1.425	-0.055
1.438	-0.054
1.450	-0.052
1.463	-0.051
1.475	-0.049
1.487	-0.048
1.500	-0.046
1.512	-0.045
1.525	-0.043
1.537	-0.042
1.550	-0.040
1.562	-0.039
1.575	-0.037
1.588	-0.036
1.600	-0.034
1.612	-0.033
1.625	-0.031
1.637	-0.029
1.650	-0.028
1.662	-0.026
1.675	-0.025
1.688	-0.023
1.700	-0.022
1.713	-0.020
1.725	-0.019
1.737	-0.017
1.750	-0.016
1.762	-0.014
1.775	-0.012
1.787	-0.011
1.800	-0.009
1.812	-0.008
1.825	-0.006
1.838	-0.005
1.850	-0.003
1.862	-0.002
1.875	-0.000
1.887	0.002
1.900	0.003
1.912	0.005
1.925	0.006
1.938	0.008
1.950	0.009
1.963	0.011
1.975	0.012
1.987	0.014
2.000	0.016
2.012	0.017
2.025	0.019
2.037	0.020
2.050	0.022
2.062	0.023
2.075	0.025
2.088	0.026
2.100	0.028
2.112	0.029
2.125	0.031
2.137	0.032
2.150	0.034
2.162	0.035
2.175	0.037
2.188	0.039
2.200	0.040
2.213	0.042
2.225	0.043
2.237	0.045
2.250	0.046
2.262	0.048
2.275	0.049
2.287	0.050
2.300	0.052
2.312	0.053
2.325	0.055
2.338	0.056
2.350	0.058
2.362	0.059
2.375	0.061
2.387	0.062
2.400	0.064
2.412	0.065
2.425	0.066
2.438	0.068
2.450	0.069
2.463	0.071
2.475	0.072
2.487	0.073
2.500	0.075
2.512	0.076
2.525	0.078
2.537	0.079
2.550	0.080
2.562	0.082
2.575	0.083
2.588	0.084
2.600	0.086
2.612	0.087
2.625	0.088
2.637	0.090
2.650	0.091
2.662	0.092
2.675	0.093
2.688	0.095
2.700	0.096
2.713	0.097
2.725	0.098
2.737	0.100
2.750	0.101
2.762	0.102
2.775	0.103
2.787	0.104
2.800	0.106
2.812	0.107
2.825	0.108
2.838	0.109
2.850	0.110
2.862	0.111
2.875	0.112
2.887	0.114
2.900	0.115
2.912	0.116
2.925	0.117
2.938	0.118
2.950	0.119
2.963	0.120
2.975	0.121
2.987	0.122
3.000	0.123
3.012	0.124
3.025	0.125
3.037	0.126
3.050	0.127
3.062	0.128
3.075	0.129
3.088	0.130
3.100	0.130
3.112	0.131
3.125	0.132
3.137	0.133
3.150	0.134
3.162	0.135
3.175	0.135
3.188	0.136
3.200	0.137
3.213	0.138
3.225	0.139
3.237	0.139
3.250	0.140
3.262	0.141
3.275	0.141
3.287	0.142
3.300	0.143
3.312	0.143
3.325	0.144
3.338	0.145
3.350	0.145
3.362	0.146
3.375	0.146
3.387	0.147
3.400	0.147
3.412	0.148
3.425	0.148
3.438	0.149
3.450	0.149
3.463	0.150
3.475	0.150
3.487	0.151
3.500	0.151
3.512	0.151
3.525	0.152
3.537	0.152
3.550	0.152
3.562	0.153
3.575	0.153
3.588	0.153
3.600	0.153
3.612	0.154
3.625	0.154
3.637	0.154
3.650	0.154
3.662	0.154
3.675	0.154
3.688	0.154
3.700	0.155
3.713	0.155
3.725	0.155
3.737	0.155
3.746	0.155


==> figure/csv_ML/data_ML-27.tsv <==
0.000	0.000
0.012	0.000
0.025	0.001
0.037	0.004
0.050	0.007
0.062	0.010
0.075	0.013
0.088	0.016
0.100	0.018
0.113	0.020
0.125	0.021
0.137	0.023
0.150	0.025
0.162	0.028
0.175	0.030
0.188	0.031
0.200	0.035
0.213	0.037
0.225	0.039
0.238	0.042
0.250	0.044
0.262	0.046
0.275	0.050
0.287	0.051
0.300	0.052
0.312	0.053
0.325	0.057
0.338	0.056
0.350	0.058
0.363	0.059
0.375	0.061
0.387	0.062
0.400	0.064
0.412	0.066
0.425	0.067
0.438	0.069
0.450	0.069
0.463	0.072
0.475	0.073
0.488	0.074
0.500	0.078
0.512	0.079
0.525	0.081
0.537	0.082
0.550	0.083
0.562	0.085
0.575	0.085
0.588	0.086
0.600	0.089
0.613	0.092
0.625	0.091
0.637	0.093
0.650	0.093
0.662	0.096
0.675	0.098
0.688	0.100
0.700	0.101
0.713	0.102
0.725	0.101
0.738	0.103
0.750	0.105
0.762	0.106
0.775	0.107
0.787	0.108
0.800	0.111
0.812	0.112
0.825	0.112
0.838	0.113
0.850	0.114
0.863	0.116
0.875	0.118
0.887	0.119
0.900	0.121
0.912	0.122
0.925	0.122
0.938	0.124
0.950	0.124
0.963	0.125
0.975	0.126
0.987	0.128
1.000	0.128
1.012	0.129
1.025	0.131
1.037	0.131
1.050	0.133
1.062	0.132
1.075	0.134
1.088	0.134
1.100	0.134
1.112	0.135
1.125	0.137
1.137	0.139
1.150	0.139
1.162	0.140
1.175	0.140
1.188	0.142
1.200	0.140
1.213	0.141
1.225	0.143
1.237	0.143
1.250	0.145
1.262	0.146
1.275	0.147
1.287	0.148
1.300	0.147
1.312	0.148
1.325	0.150
1.338	0.151
1.350	0.152
1.362	0.151
1.375	0.153
1.387	0.152
1.400	0.151
1.412	0.155
1.425	0.154
1.438	0.154
1.450	0.155
1.463	0.156
1.475	0.157
1.487	0.157
1.500	0.157
1.512	0.157
1.525	0.158
1.537	0.159
1.550	0.158
1.562	0.160
1.575	0.159
1.588	0.161
1.600	0.159
1.612	0.159
1.625	0.159
1.637	0.161
1.650	0.160
1.662	0.159
1.675	0.163
1.688	0.163
1.700	0.162
1.713	0.162
1.725	0.162
1.737	0.162
1.750	0.163
1.762	0.162
1.775	0.162
1.787	0.162
1.800	0.164
1.812	0.162
1.825	0.162
1.838	0.164
1.850	0.161
1.862	0.162
1.875	0.163
1.887	0.163
1.900	0.162
1.912	0.164
1.925	0.162
1.938	0.163
1.950	0.161
1.963	0.163
1.975	0.161
1.987	0.164
2.000	0.163
2.012	0.160
2.025	0.162
2.037	0.161
2.050	0.162
2.062	0.160
2.075	0.163
2.088	0.160
2.100	0.158
2.112	0.160
2.125	0.160
2.137	0.160
2.150	0.160
2.162	0.160
2.175	0.158
2.188	0.158
2.200	0.157
2.213	0.157
2.225	0.157
2.237	0.156
2.250	0.158
2.262	0.155
2.275	0.156
2.287	0.155
2.300	0.155
2.312	0.153
2.325	0.154
2.338	0.153
2.350	0.154
2.362	0.151
2.375	0.151
2.387	0.150
2.400	0.149
2.412	0.148
2.425	0.148
2.438	0.147
2.450	0.147
2.463	0.147
2.475	0.145
2.487	0.144
2.500	0.144
2.512	0.143
2.525	0.144
2.537	0.143
2.550	0.140
2.562	0.140
2.575	0.140
2.588	0.137
2.600	0.138
2.612	0.138
2.625	0.138
2.637	0.137
2.650	0.134
2.662	0.133
2.675	0.132
2.688	0.130
2.700	0.131
2.713	0.129
2.725	0.129
2.737	0.127
2.750	0.128
2.762	0.126
2.775	0.125
2.787	0.124
2.800	0.122
2.812	0.120
2.825	0.119
2.838	0.118
2.850	0.118
2.862	0.116
2.875	0.115
2.887	0.115
2.900	0.114
2.912	0.112
2.925	0.111
2.938	0.110
2.950	0.109
2.963	0.109
2.975	0.106
2.987	0.105
3.000	0.104
3.012	0.103
3.025	0.099
3.037	0.099
3.050	0.098
3.062	0.097
3.075	0.097
3.088	0.096
3.100	0.093
3.112	0.090
3.125	0.090
3.137	0.087
3.150	0.087
3.162	0.084
3.175	0.082
3.188	0.082
3.200	0.080
3.213	0.079
3.225	0.078
3.237	0.076
3.250	0.075
3.262	0.072
3.275	0.072
3.287	0.069
3.300	0.068
3.312	0.066
3.325	0.063
3.338	0.064
3.350	0.060
3.362	0.060
3.375	0.057
3.387	0.057
3.400	0.053
3.412	0.052
3.425	0.050
3.438	0.049
3.450	0.047
3.463	0.045
3.475	0.042
3.487	0.041
3.500	0.040
3.512	0.037
3.525	0.036
3.537	0.035
3.550	0.031
3.562	0.030
3.575	0.028
3.588	0.026
3.600	0.024
3.612	0.021
3.625	0.019
3.637	0.018
3.650	0.016
3.662	0.012
3.675	0.010
3.688	0.009
3.700	0.008
3.713	0.007
3.725	0.006
3.737	0.005
3.746	0.004


==> figure/csv_ML/data_ML-28.tsv <==
0.000	0.002
0.012	0.004
0.025	0.006
0.037	0.008
0.050	0.010
0.062	0.012
0.075	0.014
0.088	0.016
0.100	0.018
0.113	0.020
0.125	0.022
0.137	0.024
0.150	0.027
0.162	0.029
0.175	0.031
0.188	0.032
0.200	0.034
0.213	0.036
0.225	0.038
0.238	0.040
0.250	0.042
0.262	0.044
0.275	0.046
0.287	0.047
0.300	0.049
0.312	0.051
0.325	0.053
0.338	0.055
0.350	0.056
0.363	0.058
0.375	0.060
0.387	0.062
0.400	0.063
0.412	0.065
0.425	0.067
0.438	0.068
0.450	0.070
0.463	0.072
0.475	0.073
0.488	0.075
0.500	0.076
0.512	0.078
0.525	0.079
0.537	0.081
0.550	0.083
0.562	0.084
0.575	0.086
0.588	0.087
0.600	0.089
0.613	0.090
0.625	0.092
0.637	0.093
0.650	0.094
0.662	0.096
0.675	0.097
0.688	0.098
0.700	0.100
0.713	0.101
0.725	0.103
0.738	0.104
0.750	0.105
0.762	0.106
0.775	0.108
0.787	0.109
0.800	0.110
0.812	0.111
0.825	0.113
0.838	0.114
0.850	0.115
0.863	0.116
0.875	0.117
0.887	0.118
0.900	0.120
0.912	0.121
0.925	0.122
0.938	0.123
0.950	0.124
0.963	0.125
0.975	0.126
0.987	0.127
1.000	0.128
1.012	0.129
1.025	0.130
1.037	0.131
1.050	0.132
1.062	0.133
1.075	0.134
1.088	0.135
1.100	0.136
1.112	0.137
1.125	0.137
1.137	0.138
1.150	0.139
1.162	0.140
1.175	0.141
1.188	0.142
1.200	0.142
1.213	0.143
1.225	0.144
1.237	0.144
1.250	0.145
1.262	0.146
1.275	0.147
1.287	0.147
1.300	0.148
1.312	0.148
1.325	0.149
1.338	0.150
1.350	0.150
1.362	0.151
1.375	0.152
1.387	0.152
1.400	0.153
1.412	0.153
1.425	0.154
1.438	0.154
1.450	0.155
1.463	0.155
1.475	0.156
1.487	0.156
1.500	0.157
1.512	0.157
1.525	0.157
1.537	0.158
1.550	0.158
1.562	0.159
1.575	0.159
1.588	0.159
1.600	0.159
1.612	0.160
1.625	0.160
1.637	0.160
1.650	0.161
1.662	0.161
1.675	0.161
1.688	0.161
1.700	0.161
1.713	0.162
1.725	0.162
1.737	0.162
1.750	0.162
1.762	0.162
1.775	0.162
1.787	0.162
1.800	0.163
1.812	0.163
1.825	0.163
1.838	0.163
1.850	0.163
1.862	0.163
1.875	0.163
1.887	0.163
1.900	0.163
1.912	0.163
1.925	0.163
1.938	0.162
1.950	0.163
1.963	0.162
1.975	0.162
1.987	0.162
2.000	0.162
2.012	0.162
2.025	0.162
2.037	0.161
2.050	0.161
2.062	0.161
2.075	0.161
2.088	0.160
2.100	0.160
2.112	0.160
2.125	0.160
2.137	0.159
2.150	0.159
2.162	0.159
2.175	0.158
2.188	0.158
2.200	0.158
2.213	0.157
2.225	0.157
2.237	0.156
2.250	0.156
2.262	0.156
2.275	0.155
2.287	0.155
2.300	0.154
2.312	0.153
2.325	0.153
2.338	0.153
2.350	0.152
2.362	0.151
2.375	0.151
2.387	0.150
2.400	0.149
2.412	0.149
2.425	0.148
2.438	0.148
2.450	0.147
2.463	0.146
2.475	0.146
2.487	0.145
2.500	0.144
2.512	0.143
2.525	0.143
2.537	0.142
2.550	0.141
2.562	0.140
2.575	0.140
2.588	0.139
2.600	0.138
2.612	0.137
2.625	0.136
2.637	0.135
2.650	0.134
2.662	0.133
2.675	0.133
2.688	0.132
2.700	0.131
2.713	0.130
2.725	0.128
2.737	0.128
2.750	0.127
2.762	0.126
2.775	0.124
2.787	0.123
2.800	0.122
2.812	0.121
2.825	0.120
2.838	0.119
2.850	0.118
2.862	0.117
2.875	0.116
2.887	0.115
2.900	0.113
2.912	0.112
2.925	0.111
2.938	0.110
2.950	0.108
2.963	0.107
2.975	0.106
2.987	0.105
3.000	0.103
3.012	0.102
3.025	0.100
3.037	0.099
3.050	0.098
3.062	0.097
3.075	0.095
3.088	0.094
3.100	0.092
3.112	0.091
3.125	0.090
3.137	0.088
3.150	0.086
3.162	0.085
3.175	0.083
3.188	0.082
3.200	0.081
3.213	0.079
3.225	0.077
3.237	0.076
3.250	0.074
3.262	0.072
3.275	0.071
3.287	0.069
3.300	0.068
3.312	0.066
3.325	0.064
3.338	0.062
3.350	0.061
3.362	0.059
3.375	0.057
3.387	0.056
3.400	0.054
3.412	0.052
3.425	0.050
3.438	0.049
3.450	0.047
3.463	0.045
3.475	0.043
3.487	0.041
3.500	0.039
3.512	0.037
3.525	0.035
3.537	0.033
3.550	0.031
3.562	0.029
3.575	0.027
3.588	0.026
3.600	0.024
3.612	0.022
3.625	0.020
3.637	0.017
3.650	0.015
3.662	0.013
3.675	0.012
3.688	0.010
3.700	0.009
3.713	0.008
3.725	0.007
3.737	0.007
3.746	-0.000


==> figure/csv_ML/data_ML-29.tsv <==
0.000	0.013
0.012	0.011
0.025	0.009
0.037	0.008
0.050	0.008
0.062	0.007
0.075	0.008
0.088	0.007
0.100	0.007
0.113	0.006
0.125	0.004
0.137	0.004
0.150	0.003
0.162	0.003
0.175	0.002
0.188	0.000
0.200	0.002
0.213	0.002
0.225	0.001
0.238	0.002
0.250	0.003
0.262	0.002
0.275	0.004
0.287	0.004
0.300	0.004
0.312	0.003
0.325	0.006
0.338	0.004
0.350	0.005
0.363	0.004
0.375	0.004
0.387	0.004
0.400	0.004
0.412	0.005
0.425	0.004
0.438	0.004
0.450	0.002
0.463	0.003
0.475	0.004
0.488	0.003
0.500	0.005
0.512	0.004
0.525	0.005
0.537	0.005
0.550	0.005
0.562	0.005
0.575	0.004
0.588	0.003
0.600	0.005
0.613	0.006
0.625	0.004
0.637	0.004
0.650	0.004
0.662	0.004
0.675	0.004
0.688	0.005
0.700	0.005
0.713	0.005
0.725	0.003
0.738	0.004
0.750	0.004
0.762	0.003
0.775	0.003
0.787	0.003
0.800	0.004
0.812	0.004
0.825	0.003
0.838	0.004
0.850	0.003
0.863	0.003
0.875	0.005
0.887	0.004
0.900	0.005
0.912	0.005
0.925	0.003
0.938	0.004
0.950	0.003
0.963	0.004
0.975	0.004
0.987	0.005
1.000	0.003
1.012	0.003
1.025	0.005
1.037	0.004
1.050	0.004
1.062	0.002
1.075	0.004
1.088	0.003
1.100	0.002
1.112	0.002
1.125	0.003
1.137	0.004
1.150	0.003
1.162	0.003
1.175	0.003
1.188	0.004
1.200	0.001
1.213	0.001
1.225	0.002
1.237	0.001
1.250	0.003
1.262	0.002
1.275	0.002
1.287	0.003
1.300	0.002
1.312	0.002
1.325	0.002
1.338	0.003
1.350	0.004
1.362	0.002
1.375	0.004
1.387	0.002
1.400	-0.000
1.412	0.004
1.425	0.003
1.438	0.002
1.450	0.002
1.463	0.002
1.475	0.002
1.487	0.001
1.500	0.002
1.512	0.001
1.525	0.002
1.537	0.003
1.550	0.001
1.562	0.002
1.575	0.001
1.588	0.003
1.600	0.001
1.612	0.001
1.625	0.000
1.637	0.001
1.650	-0.000
1.662	-0.001
1.675	0.003
1.688	0.002
1.700	0.000
1.713	0.001
1.725	0.001
1.737	0.000
1.750	0.002
1.762	0.000
1.775	0.001
1.787	-0.000
1.800	0.001
1.812	-0.000
1.825	0.000
1.838	0.002
1.850	-0.001
1.862	-0.000
1.875	0.000
1.887	0.001
1.900	-0.001
1.912	0.000
1.925	-0.002
1.938	-0.000
1.950	-0.003
1.963	-0.000
1.975	-0.003
1.987	-0.000
2.000	-0.001
2.012	-0.004
2.025	-0.002
2.037	-0.003
2.050	-0.002
2.062	-0.003
2.075	0.000
2.088	-0.003
2.100	-0.004
2.112	-0.002
2.125	-0.003
2.137	-0.003
2.150	-0.002
2.162	-0.002
2.175	-0.004
2.188	-0.003
2.200	-0.004
2.213	-0.004
2.225	-0.004
2.237	-0.004
2.250	-0.003
2.262	-0.006
2.275	-0.004
2.287	-0.005
2.300	-0.004
2.312	-0.006
2.325	-0.005
2.338	-0.005
2.350	-0.004
2.362	-0.006
2.375	-0.006
2.387	-0.007
2.400	-0.007
2.412	-0.008
2.425	-0.008
2.438	-0.008
2.450	-0.008
2.463	-0.007
2.475	-0.009
2.487	-0.010
2.500	-0.009
2.512	-0.009
2.525	-0.007
2.537	-0.008
2.550	-0.010
2.562	-0.010
2.575	-0.009
2.588	-0.011
2.600	-0.010
2.612	-0.009
2.625	-0.008
2.637	-0.007
2.650	-0.010
2.662	-0.011
2.675	-0.010
2.688	-0.011
2.700	-0.010
2.713	-0.011
2.725	-0.011
2.737	-0.012
2.750	-0.010
2.762	-0.011
2.775	-0.011
2.787	-0.011
2.800	-0.012
2.812	-0.013
2.825	-0.013
2.838	-0.013
2.850	-0.013
2.862	-0.014
2.875	-0.014
2.887	-0.013
2.900	-0.013
2.912	-0.014
2.925	-0.014
2.938	-0.013
2.950	-0.013
2.963	-0.012
2.975	-0.014
2.987	-0.014
3.000	-0.013
3.012	-0.012
3.025	-0.014
3.037	-0.014
3.050	-0.014
3.062	-0.013
3.075	-0.012
3.088	-0.012
3.100	-0.013
3.112	-0.014
3.125	-0.014
3.137	-0.015
3.150	-0.014
3.162	-0.016
3.175	-0.016
3.188	-0.015
3.200	-0.015
3.213	-0.016
3.225	-0.015
3.237	-0.015
3.250	-0.015
3.262	-0.017
3.275	-0.015
3.287	-0.017
3.300	-0.016
3.312	-0.015
3.325	-0.017
3.338	-0.015
3.350	-0.017
3.362	-0.016
3.375	-0.017
3.387	-0.016
3.400	-0.018
3.412	-0.018
3.425	-0.018
3.438	-0.017
3.450	-0.018
3.463	-0.017
3.475	-0.018
3.487	-0.018
3.500	-0.016
3.512	-0.018
3.525	-0.017
3.537	-0.017
3.550	-0.018
3.562	-0.017
3.575	-0.017
3.588	-0.018
3.600	-0.018
3.612	-0.019
3.625	-0.019
3.637	-0.018
3.650	-0.018
3.662	-0.020
3.675	-0.021
3.688	-0.021
3.700	-0.021
3.713	-0.021
3.725	-0.021
3.737	-0.021
3.746	-0.016


==> figure/csv_ML/data_ML-3.tsv <==
0.000	-0.004
0.012	-0.003
0.025	-0.006
0.037	-0.009
0.050	-0.012
0.062	-0.016
0.075	-0.022
0.088	-0.026
0.100	-0.029
0.113	-0.032
0.125	-0.037
0.137	-0.040
0.150	-0.042
0.162	-0.047
0.175	-0.049
0.188	-0.056
0.200	-0.057
0.213	-0.061
0.225	-0.062
0.238	-0.067
0.250	-0.069
0.262	-0.072
0.275	-0.075
0.287	-0.079
0.300	-0.081
0.312	-0.083
0.325	-0.087
0.338	-0.091
0.350	-0.092
0.363	-0.097
0.375	-0.097
0.387	-0.101
0.400	-0.101
0.412	-0.106
0.425	-0.108
0.438	-0.113
0.450	-0.113
0.463	-0.117
0.475	-0.118
0.488	-0.124
0.500	-0.125
0.512	-0.128
0.525	-0.130
0.537	-0.133
0.550	-0.136
0.562	-0.137
0.575	-0.139
0.588	-0.143
0.600	-0.143
0.613	-0.145
0.625	-0.151
0.637	-0.153
0.650	-0.155
0.662	-0.156
0.675	-0.160
0.688	-0.159
0.700	-0.160
0.713	-0.165
0.725	-0.171
0.738	-0.170
0.750	-0.171
0.762	-0.175
0.775	-0.175
0.787	-0.180
0.800	-0.183
0.812	-0.183
0.825	-0.183
0.838	-0.186
0.850	-0.185
0.863	-0.189
0.875	-0.191
0.887	-0.195
0.900	-0.198
0.912	-0.196
0.925	-0.199
0.938	-0.200
0.950	-0.202
0.963	-0.203
0.975	-0.202
0.987	-0.203
1.000	-0.207
1.012	-0.211
1.025	-0.211
1.037	-0.214
1.050	-0.214
1.062	-0.219
1.075	-0.221
1.088	-0.220
1.100	-0.217
1.112	-0.221
1.125	-0.223
1.137	-0.224
1.150	-0.230
1.162	-0.227
1.175	-0.231
1.188	-0.231
1.200	-0.232
1.213	-0.231
1.225	-0.229
1.237	-0.236
1.250	-0.237
1.262	-0.237
1.275	-0.241
1.287	-0.241
1.300	-0.243
1.312	-0.244
1.325	-0.243
1.338	-0.244
1.350	-0.246
1.362	-0.249
1.375	-0.248
1.387	-0.247
1.400	-0.249
1.412	-0.247
1.425	-0.253
1.438	-0.252
1.450	-0.250
1.463	-0.254
1.475	-0.255
1.487	-0.259
1.500	-0.262
1.512	-0.257
1.525	-0.255
1.537	-0.259
1.550	-0.257
1.562	-0.257
1.575	-0.261
1.588	-0.259
1.600	-0.260
1.612	-0.260
1.625	-0.261
1.637	-0.258
1.650	-0.265
1.662	-0.264
1.675	-0.262
1.688	-0.262
1.700	-0.268
1.713	-0.260
1.725	-0.266
1.737	-0.263
1.750	-0.261
1.762	-0.267
1.775	-0.262
1.787	-0.263
1.800	-0.267
1.812	-0.267
1.825	-0.266
1.838	-0.263
1.850	-0.265
1.862	-0.266
1.875	-0.262
1.887	-0.264
1.900	-0.267
1.912	-0.265
1.925	-0.265
1.938	-0.264
1.950	-0.266
1.963	-0.261
1.975	-0.268
1.987	-0.263
2.000	-0.264
2.012	-0.266
2.025	-0.265
2.037	-0.262
2.050	-0.265
2.062	-0.263
2.075	-0.262
2.088	-0.258
2.100	-0.261
2.112	-0.262
2.125	-0.260
2.137	-0.259
2.150	-0.255
2.162	-0.259
2.175	-0.258
2.188	-0.258
2.200	-0.255
2.213	-0.258
2.225	-0.258
2.237	-0.255
2.250	-0.257
2.262	-0.254
2.275	-0.253
2.287	-0.251
2.300	-0.249
2.312	-0.251
2.325	-0.250
2.338	-0.249
2.350	-0.249
2.362	-0.246
2.375	-0.246
2.387	-0.247
2.400	-0.245
2.412	-0.247
2.425	-0.245
2.438	-0.243
2.450	-0.240
2.463	-0.237
2.475	-0.237
2.487	-0.242
2.500	-0.234
2.512	-0.233
2.525	-0.235
2.537	-0.232
2.550	-0.232
2.562	-0.229
2.575	-0.227
2.588	-0.229
2.600	-0.226
2.612	-0.224
2.625	-0.223
2.637	-0.221
2.650	-0.224
2.662	-0.220
2.675	-0.216
2.688	-0.213
2.700	-0.214
2.713	-0.215
2.725	-0.211
2.737	-0.207
2.750	-0.205
2.762	-0.205
2.775	-0.206
2.787	-0.203
2.800	-0.200
2.812	-0.198
2.825	-0.198
2.838	-0.198
2.850	-0.196
2.862	-0.196
2.875	-0.190
2.887	-0.189
2.900	-0.187
2.912	-0.186
2.925	-0.185
2.938	-0.180
2.950	-0.178
2.963	-0.176
2.975	-0.175
2.987	-0.169
3.000	-0.167
3.012	-0.164
3.025	-0.160
3.037	-0.161
3.050	-0.160
3.062	-0.157
3.075	-0.153
3.088	-0.148
3.100	-0.146
3.112	-0.147
3.125	-0.144
3.137	-0.144
3.150	-0.142
3.162	-0.138
3.175	-0.136
3.188	-0.134
3.200	-0.132
3.213	-0.130
3.225	-0.128
3.237	-0.126
3.250	-0.124
3.262	-0.120
3.275	-0.116
3.287	-0.114
3.300	-0.110
3.312	-0.107
3.325	-0.103
3.338	-0.102
3.350	-0.098
3.362	-0.097
3.375	-0.095
3.387	-0.091
3.400	-0.089
3.412	-0.087
3.425	-0.084
3.438	-0.079
3.450	-0.077
3.463	-0.076
3.475	-0.068
3.487	-0.067
3.500	-0.064
3.512	-0.060
3.525	-0.057
3.537	-0.056
3.550	-0.052
3.562	-0.048
3.575	-0.044
3.588	-0.042
3.600	-0.039
3.612	-0.034
3.625	-0.032
3.637	-0.031
3.650	-0.026
3.662	-0.022
3.675	-0.020
3.688	-0.018
3.700	-0.015
3.713	-0.012
3.725	-0.010
3.737	-0.008
3.746	-0.003


==> figure/csv_ML/data_ML-30.tsv <==
0.000	0.012
0.012	0.012
0.025	0.012
0.037	0.012
0.050	0.012
0.062	0.012
0.075	0.012
0.088	0.012
0.100	0.012
0.113	0.012
0.125	0.012
0.137	0.012
0.150	0.012
0.162	0.012
0.175	0.012
0.188	0.012
0.200	0.012
0.213	0.012
0.225	0.012
0.238	0.012
0.250	0.012
0.262	0.012
0.275	0.012
0.287	0.012
0.300	0.012
0.312	0.012
0.325	0.012
0.338	0.012
0.350	0.012
0.363	0.012
0.375	0.012
0.387	0.012
0.400	0.012
0.412	0.012
0.425	0.012
0.438	0.012
0.450	0.012
0.463	0.012
0.475	0.012
0.488	0.012
0.500	0.011
0.512	0.011
0.525	0.011
0.537	0.011
0.550	0.011
0.562	0.011
0.575	0.011
0.588	0.011
0.600	0.011
0.613	0.011
0.625	0.011
0.637	0.011
0.650	0.011
0.662	0.011
0.675	0.011
0.688	0.011
0.700	0.011
0.713	0.011
0.725	0.011
0.738	0.011
0.750	0.011
0.762	0.011
0.775	0.011
0.787	0.011
0.800	0.011
0.812	0.011
0.825	0.011
0.838	0.011
0.850	0.011
0.863	0.010
0.875	0.010
0.887	0.010
0.900	0.010
0.912	0.010
0.925	0.010
0.938	0.010
0.950	0.010
0.963	0.010
0.975	0.010
0.987	0.010
1.000	0.010
1.012	0.010
1.025	0.010
1.037	0.010
1.050	0.010
1.062	0.010
1.075	0.010
1.088	0.010
1.100	0.010
1.112	0.009
1.125	0.009
1.137	0.009
1.150	0.009
1.162	0.009
1.175	0.009
1.188	0.009
1.200	0.009
1.213	0.009
1.225	0.009
1.237	0.009
1.250	0.009
1.262	0.009
1.275	0.009
1.287	0.009
1.300	0.009
1.312	0.009
1.325	0.008
1.338	0.008
1.350	0.008
1.362	0.008
1.375	0.008
1.387	0.008
1.400	0.008
1.412	0.008
1.425	0.008
1.438	0.008
1.450	0.008
1.463	0.008
1.475	0.008
1.487	0.008
1.500	0.007
1.512	0.007
1.525	0.007
1.537	0.007
1.550	0.007
1.562	0.007
1.575	0.007
1.588	0.007
1.600	0.007
1.612	0.007
1.625	0.007
1.637	0.007
1.650	0.006
1.662	0.006
1.675	0.006
1.688	0.006
1.700	0.006
1.713	0.006
1.725	0.006
1.737	0.006
1.750	0.006
1.762	0.006
1.775	0.005
1.787	0.005
1.800	0.005
1.812	0.005
1.825	0.005
1.838	0.005
1.850	0.005
1.862	0.005
1.875	0.005
1.887	0.004
1.900	0.004
1.912	0.004
1.925	0.004
1.938	0.004
1.950	0.004
1.963	0.004
1.975	0.004
1.987	0.003
2.000	0.003
2.012	0.003
2.025	0.003
2.037	0.003
2.050	0.003
2.062	0.003
2.075	0.003
2.088	0.002
2.100	0.002
2.112	0.002
2.125	0.002
2.137	0.002
2.150	0.002
2.162	0.002
2.175	0.001
2.188	0.001
2.200	0.001
2.213	0.001
2.225	0.001
2.237	0.001
2.250	0.001
2.262	0.000
2.275	0.000
2.287	0.000
2.300	-0.000
2.312	-0.000
2.325	-0.000
2.338	-0.000
2.350	-0.001
2.362	-0.001
2.375	-0.001
2.387	-0.001
2.400	-0.001
2.412	-0.001
2.425	-0.002
2.438	-0.002
2.450	-0.002
2.463	-0.002
2.475	-0.002
2.487	-0.002
2.500	-0.002
2.512	-0.003
2.525	-0.003
2.537	-0.003
2.550	-0.003
2.562	-0.003
2.575	-0.003
2.588	-0.004
2.600	-0.004
2.612	-0.004
2.625	-0.004
2.637	-0.004
2.650	-0.004
2.662	-0.004
2.675	-0.005
2.688	-0.005
2.700	-0.005
2.713	-0.005
2.725	-0.005
2.737	-0.005
2.750	-0.005
2.762	-0.006
2.775	-0.006
2.787	-0.006
2.800	-0.006
2.812	-0.006
2.825	-0.006
2.838	-0.006
2.850	-0.007
2.862	-0.007
2.875	-0.007
2.887	-0.007
2.900	-0.007
2.912	-0.007
2.925	-0.007
2.938	-0.007
2.950	-0.008
2.963	-0.008
2.975	-0.008
2.987	-0.008
3.000	-0.008
3.012	-0.008
3.025	-0.008
3.037	-0.008
3.050	-0.008
3.062	-0.009
3.075	-0.009
3.088	-0.009
3.100	-0.009
3.112	-0.009
3.125	-0.009
3.137	-0.009
3.150	-0.009
3.162	-0.009
3.175	-0.009
3.188	-0.009
3.200	-0.010
3.213	-0.010
3.225	-0.010
3.237	-0.010
3.250	-0.010
3.262	-0.010
3.275	-0.010
3.287	-0.010
3.300	-0.010
3.312	-0.010
3.325	-0.010
3.338	-0.010
3.350	-0.010
3.362	-0.010
3.375	-0.011
3.387	-0.011
3.400	-0.011
3.412	-0.011
3.425	-0.011
3.438	-0.011
3.450	-0.011
3.463	-0.011
3.475	-0.011
3.487	-0.011
3.500	-0.011
3.512	-0.011
3.525	-0.011
3.537	-0.011
3.550	-0.011
3.562	-0.011
3.575	-0.011
3.588	-0.011
3.600	-0.011
3.612	-0.011
3.625	-0.011
3.637	-0.011
3.650	-0.011
3.662	-0.011
3.675	-0.011
3.688	-0.011
3.700	-0.011
3.713	-0.011
3.725	-0.011
3.737	-0.011
3.746	-0.011


==> figure/csv_ML/data_ML-31.tsv <==
0.000	0.285
0.012	0.285
0.025	0.285
0.037	0.285
0.050	0.285
0.062	0.285
0.075	0.285
0.088	0.285
0.100	0.285
0.113	0.285
0.125	0.285
0.137	0.285
0.150	0.285
0.162	0.285
0.175	0.286
0.188	0.286
0.200	0.286
0.213	0.286
0.225	0.286
0.238	0.286
0.250	0.286
0.262	0.286
0.275	0.286
0.287	0.287
0.300	0.287
0.312	0.287
0.325	0.287
0.338	0.287
0.350	0.287
0.363	0.288
0.375	0.288
0.387	0.288
0.400	0.288
0.412	0.288
0.425	0.289
0.438	0.289
0.450	0.289
0.463	0.289
0.475	0.289
0.488	0.290
0.500	0.290
0.512	0.290
0.525	0.290
0.537	0.291
0.550	0.291
0.562	0.291
0.575	0.291
0.588	0.292
0.600	0.292
0.613	0.292
0.625	0.292
0.637	0.293
0.650	0.293
0.662	0.293
0.675	0.293
0.688	0.294
0.700	0.294
0.713	0.294
0.725	0.295
0.738	0.295
0.750	0.295
0.762	0.296
0.775	0.296
0.787	0.296
0.800	0.297
0.812	0.297
0.825	0.297
0.838	0.298
0.850	0.298
0.863	0.298
0.875	0.299
0.887	0.299
0.900	0.299
0.912	0.300
0.925	0.300
0.938	0.300
0.950	0.301
0.963	0.301
0.975	0.302
0.987	0.302
1.000	0.302
1.012	0.303
1.025	0.303
1.037	0.304
1.050	0.304
1.062	0.304
1.075	0.305
1.088	0.305
1.100	0.306
1.112	0.306
1.125	0.306
1.137	0.307
1.150	0.307
1.162	0.308
1.175	0.308
1.188	0.308
1.200	0.309
1.213	0.309
1.225	0.310
1.237	0.310
1.250	0.311
1.262	0.311
1.275	0.311
1.287	0.312
1.300	0.312
1.312	0.313
1.325	0.313
1.338	0.314
1.350	0.314
1.362	0.315
1.375	0.315
1.387	0.315
1.400	0.316
1.412	0.316
1.425	0.317
1.438	0.317
1.450	0.318
1.463	0.318
1.475	0.319
1.487	0.319
1.500	0.320
1.512	0.320
1.525	0.321
1.537	0.321
1.550	0.322
1.562	0.322
1.575	0.322
1.588	0.323
1.600	0.323
1.612	0.324
1.625	0.324
1.637	0.325
1.650	0.325
1.662	0.326
1.675	0.326
1.688	0.327
1.700	0.327
1.713	0.328
1.725	0.328
1.737	0.329
1.750	0.329
1.762	0.330
1.775	0.330
1.787	0.331
1.800	0.331
1.812	0.332
1.825	0.332
1.838	0.333
1.850	0.333
1.862	0.334
1.875	0.334
1.887	0.335
1.900	0.335
1.912	0.336
1.925	0.336
1.938	0.336
1.950	0.337
1.963	0.337
1.975	0.338
1.987	0.338
2.000	0.339
2.012	0.339
2.025	0.340
2.037	0.340
2.050	0.341
2.062	0.341
2.075	0.342
2.088	0.342
2.100	0.343
2.112	0.343
2.125	0.344
2.137	0.344
2.150	0.345
2.162	0.345
2.175	0.346
2.188	0.346
2.200	0.347
2.213	0.347
2.225	0.347
2.237	0.348
2.250	0.348
2.262	0.349
2.275	0.349
2.287	0.350
2.300	0.350
2.312	0.351
2.325	0.351
2.338	0.352
2.350	0.352
2.362	0.353
2.375	0.353
2.387	0.353
2.400	0.354
2.412	0.354
2.425	0.355
2.438	0.355
2.450	0.356
2.463	0.356
2.475	0.357
2.487	0.357
2.500	0.357
2.512	0.358
2.525	0.358
2.537	0.359
2.550	0.359
2.562	0.360
2.575	0.360
2.588	0.360
2.600	0.361
2.612	0.361
2.625	0.362
2.637	0.362
2.650	0.362
2.662	0.363
2.675	0.363
2.688	0.364
2.700	0.364
2.713	0.364
2.725	0.365
2.737	0.365
2.750	0.366
2.762	0.366
2.775	0.366
2.787	0.367
2.800	0.367
2.812	0.367
2.825	0.368
2.838	0.368
2.850	0.369
2.862	0.369
2.875	0.369
2.887	0.370
2.900	0.370
2.912	0.370
2.925	0.371
2.938	0.371
2.950	0.371
2.963	0.372
2.975	0.372
2.987	0.372
3.000	0.372
3.012	0.373
3.025	0.373
3.037	0.373
3.050	0.374
3.062	0.374
3.075	0.374
3.088	0.375
3.100	0.375
3.112	0.375
3.125	0.375
3.137	0.376
3.150	0.376
3.162	0.376
3.175	0.376
3.188	0.377
3.200	0.377
3.213	0.377
3.225	0.377
3.237	0.378
3.250	0.378
3.262	0.378
3.275	0.378
3.287	0.378
3.300	0.379
3.312	0.379
3.325	0.379
3.338	0.379
3.350	0.379
3.362	0.380
3.375	0.380
3.387	0.380
3.400	0.380
3.412	0.380
3.425	0.380
3.438	0.381
3.450	0.381
3.463	0.381
3.475	0.381
3.487	0.381
3.500	0.381
3.512	0.381
3.525	0.381
3.537	0.382
3.550	0.382
3.562	0.382
3.575	0.382
3.588	0.382
3.600	0.382
3.612	0.382
3.625	0.382
3.637	0.382
3.650	0.382
3.662	0.382
3.675	0.382
3.688	0.382
3.700	0.382
3.713	0.382
3.725	0.382
3.737	0.382
3.746	0.382


==> figure/csv_ML/data_ML-32.tsv <==
0.000	0.285
0.012	0.285
0.025	0.285
0.037	0.285
0.050	0.285
0.062	0.285
0.075	0.285
0.088	0.285
0.100	0.285
0.113	0.285
0.125	0.285
0.137	0.285
0.150	0.286
0.162	0.286
0.175	0.286
0.188	0.286
0.200	0.286
0.213	0.286
0.225	0.286
0.238	0.286
0.250	0.286
0.262	0.286
0.275	0.287
0.287	0.287
0.300	0.287
0.312	0.287
0.325	0.287
0.338	0.287
0.350	0.288
0.363	0.288
0.375	0.288
0.387	0.288
0.400	0.288
0.412	0.288
0.425	0.289
0.438	0.289
0.450	0.289
0.463	0.289
0.475	0.289
0.488	0.290
0.500	0.290
0.512	0.290
0.525	0.290
0.537	0.291
0.550	0.291
0.562	0.291
0.575	0.291
0.588	0.292
0.600	0.292
0.613	0.292
0.625	0.292
0.637	0.293
0.650	0.293
0.662	0.293
0.675	0.294
0.688	0.294
0.700	0.294
0.713	0.294
0.725	0.295
0.738	0.295
0.750	0.295
0.762	0.296
0.775	0.296
0.787	0.296
0.800	0.297
0.812	0.297
0.825	0.297
0.838	0.298
0.850	0.298
0.863	0.298
0.875	0.299
0.887	0.299
0.900	0.299
0.912	0.300
0.925	0.300
0.938	0.301
0.950	0.301
0.963	0.301
0.975	0.302
0.987	0.302
1.000	0.302
1.012	0.303
1.025	0.303
1.037	0.304
1.050	0.304
1.062	0.304
1.075	0.305
1.088	0.305
1.100	0.306
1.112	0.306
1.125	0.306
1.137	0.307
1.150	0.307
1.162	0.308
1.175	0.308
1.188	0.308
1.200	0.309
1.213	0.309
1.225	0.310
1.237	0.310
1.250	0.311
1.262	0.311
1.275	0.311
1.287	0.312
1.300	0.312
1.312	0.313
1.325	0.313
1.338	0.314
1.350	0.314
1.362	0.315
1.375	0.315
1.387	0.315
1.400	0.316
1.412	0.316
1.425	0.317
1.438	0.317
1.450	0.318
1.463	0.318
1.475	0.319
1.487	0.319
1.500	0.320
1.512	0.320
1.525	0.321
1.537	0.321
1.550	0.322
1.562	0.322
1.575	0.322
1.588	0.323
1.600	0.323
1.612	0.324
1.625	0.324
1.637	0.325
1.650	0.325
1.662	0.326
1.675	0.326
1.688	0.327
1.700	0.327
1.713	0.328
1.725	0.328
1.737	0.329
1.750	0.329
1.762	0.330
1.775	0.330
1.787	0.331
1.800	0.331
1.812	0.332
1.825	0.332
1.838	0.333
1.850	0.333
1.862	0.334
1.875	0.334
1.887	0.335
1.900	0.335
1.912	0.336
1.925	0.336
1.938	0.337
1.950	0.337
1.963	0.337
1.975	0.338
1.987	0.338
2.000	0.339
2.012	0.339
2.025	0.340
2.037	0.340
2.050	0.341
2.062	0.341
2.075	0.342
2.088	0.342
2.100	0.343
2.112	0.343
2.125	0.344
2.137	0.344
2.150	0.345
2.162	0.345
2.175	0.346
2.188	0.346
2.200	0.347
2.213	0.347
2.225	0.348
2.237	0.348
2.250	0.348
2.262	0.349
2.275	0.349
2.287	0.350
2.300	0.350
2.312	0.351
2.325	0.351
2.338	0.352
2.350	0.352
2.362	0.353
2.375	0.353
2.387	0.354
2.400	0.354
2.412	0.354
2.425	0.355
2.438	0.355
2.450	0.356
2.463	0.356
2.475	0.357
2.487	0.357
2.500	0.357
2.512	0.358
2.525	0.358
2.537	0.359
2.550	0.359
2.562	0.360
2.575	0.360
2.588	0.360
2.600	0.361
2.612	0.361
2.625	0.362
2.637	0.362
2.650	0.362
2.662	0.363
2.675	0.363
2.688	0.364
2.700	0.364
2.713	0.364
2.725	0.365
2.737	0.365
2.750	0.366
2.762	0.366
2.775	0.366
2.787	0.367
2.800	0.367
2.812	0.367
2.825	0.368
2.838	0.368
2.850	0.369
2.862	0.369
2.875	0.369
2.887	0.370
2.900	0.370
2.912	0.370
2.925	0.371
2.938	0.371
2.950	0.371
2.963	0.372
2.975	0.372
2.987	0.372
3.000	0.372
3.012	0.373
3.025	0.373
3.037	0.373
3.050	0.374
3.062	0.374
3.075	0.374
3.088	0.375
3.100	0.375
3.112	0.375
3.125	0.375
3.137	0.376
3.150	0.376
3.162	0.376
3.175	0.376
3.188	0.377
3.200	0.377
3.213	0.377
3.225	0.377
3.237	0.378
3.250	0.378
3.262	0.378
3.275	0.378
3.287	0.378
3.300	0.379
3.312	0.379
3.325	0.379
3.338	0.379
3.350	0.379
3.362	0.380
3.375	0.380
3.387	0.380
3.400	0.380
3.412	0.380
3.425	0.380
3.438	0.381
3.450	0.381
3.463	0.381
3.475	0.381
3.487	0.381
3.500	0.381
3.512	0.381
3.525	0.381
3.537	0.382
3.550	0.382
3.562	0.382
3.575	0.382
3.588	0.382
3.600	0.382
3.612	0.382
3.625	0.382
3.637	0.382
3.650	0.382
3.662	0.382
3.675	0.382
3.688	0.382
3.700	0.382
3.713	0.382
3.725	0.382
3.737	0.382
3.746	0.382


==> figure/csv_ML/data_ML-33.tsv <==
0.000	0.000
0.012	0.000
0.025	0.000
0.037	0.000
0.050	0.001
0.062	0.001
0.075	0.002
0.088	0.003
0.100	0.003
0.113	0.004
0.125	0.005
0.137	0.005
0.150	0.005
0.162	0.006
0.175	0.007
0.188	0.007
0.200	0.007
0.213	0.007
0.225	0.007
0.238	0.009
0.250	0.009
0.262	0.010
0.275	0.009
0.287	0.010
0.300	0.011
0.312	0.011
0.325	0.012
0.338	0.012
0.350	0.012
0.363	0.012
0.375	0.012
0.387	0.012
0.400	0.015
0.412	0.016
0.425	0.015
0.438	0.015
0.450	0.015
0.463	0.016
0.475	0.016
0.488	0.014
0.500	0.015
0.512	0.017
0.525	0.019
0.537	0.018
0.550	0.017
0.562	0.018
0.575	0.019
0.588	0.017
0.600	0.018
0.613	0.020
0.625	0.022
0.637	0.020
0.650	0.022
0.662	0.021
0.675	0.020
0.688	0.021
0.700	0.024
0.713	0.023
0.725	0.022
0.738	0.023
0.750	0.022
0.762	0.022
0.775	0.023
0.787	0.022
0.800	0.024
0.812	0.023
0.825	0.023
0.838	0.025
0.850	0.023
0.863	0.025
0.875	0.026
0.887	0.025
0.900	0.026
0.912	0.027
0.925	0.026
0.938	0.025
0.950	0.026
0.963	0.027
0.975	0.027
0.987	0.026
1.000	0.028
1.012	0.026
1.025	0.027
1.037	0.029
1.050	0.029
1.062	0.030
1.075	0.027
1.088	0.029
1.100	0.028
1.112	0.030
1.125	0.030
1.137	0.029
1.150	0.031
1.162	0.030
1.175	0.031
1.188	0.030
1.200	0.030
1.213	0.027
1.225	0.029
1.237	0.032
1.250	0.030
1.262	0.032
1.275	0.032
1.287	0.030
1.300	0.030
1.312	0.033
1.325	0.031
1.338	0.032
1.350	0.031
1.362	0.033
1.375	0.032
1.387	0.032
1.400	0.029
1.412	0.034
1.425	0.033
1.438	0.033
1.450	0.033
1.463	0.033
1.475	0.032
1.487	0.034
1.500	0.034
1.512	0.033
1.525	0.035
1.537	0.035
1.550	0.034
1.562	0.035
1.575	0.036
1.588	0.032
1.600	0.034
1.612	0.035
1.625	0.035
1.637	0.033
1.650	0.034
1.662	0.035
1.675	0.033
1.688	0.034
1.700	0.032
1.713	0.035
1.725	0.034
1.737	0.035
1.750	0.033
1.762	0.035
1.775	0.034
1.787	0.036
1.800	0.035
1.812	0.035
1.825	0.035
1.838	0.034
1.850	0.035
1.862	0.035
1.875	0.035
1.887	0.035
1.900	0.035
1.912	0.034
1.925	0.034
1.938	0.035
1.950	0.036
1.963	0.034
1.975	0.035
1.987	0.032
2.000	0.034
2.012	0.034
2.025	0.033
2.037	0.034
2.050	0.035
2.062	0.037
2.075	0.034
2.088	0.034
2.100	0.035
2.112	0.034
2.125	0.035
2.137	0.032
2.150	0.035
2.162	0.033
2.175	0.035
2.188	0.032
2.200	0.035
2.213	0.032
2.225	0.033
2.237	0.032
2.250	0.034
2.262	0.033
2.275	0.032
2.287	0.032
2.300	0.035
2.312	0.033
2.325	0.033
2.338	0.031
2.350	0.033
2.362	0.031
2.375	0.031
2.387	0.032
2.400	0.033
2.412	0.032
2.425	0.033
2.438	0.030
2.450	0.032
2.463	0.031
2.475	0.031
2.487	0.031
2.500	0.030
2.512	0.031
2.525	0.031
2.537	0.031
2.550	0.028
2.562	0.030
2.575	0.030
2.588	0.030
2.600	0.029
2.612	0.028
2.625	0.030
2.637	0.028
2.650	0.029
2.662	0.028
2.675	0.029
2.688	0.028
2.700	0.027
2.713	0.028
2.725	0.026
2.737	0.028
2.750	0.028
2.762	0.027
2.775	0.027
2.787	0.025
2.800	0.027
2.812	0.026
2.825	0.026
2.838	0.025
2.850	0.025
2.862	0.025
2.875	0.026
2.887	0.025
2.900	0.024
2.912	0.022
2.925	0.023
2.938	0.025
2.950	0.023
2.963	0.023
2.975	0.021
2.987	0.020
3.000	0.020
3.012	0.023
3.025	0.021
3.037	0.021
3.050	0.020
3.062	0.019
3.075	0.020
3.088	0.021
3.100	0.020
3.112	0.019
3.125	0.019
3.137	0.019
3.150	0.018
3.162	0.018
3.175	0.018
3.188	0.019
3.200	0.018
3.213	0.016
3.225	0.018
3.237	0.017
3.250	0.016
3.262	0.016
3.275	0.016
3.287	0.016
3.300	0.014
3.312	0.014
3.325	0.013
3.338	0.013
3.350	0.013
3.362	0.011
3.375	0.012
3.387	0.012
3.400	0.012
3.412	0.012
3.425	0.012
3.438	0.011
3.450	0.010
3.463	0.010
3.475	0.009
3.487	0.008
3.500	0.007
3.512	0.006
3.525	0.006
3.537	0.006
3.550	0.006
3.562	0.006
3.575	0.007
3.588	0.006
3.600	0.006
3.612	0.005
3.625	0.005
3.637	0.004
3.650	0.004
3.662	0.003
3.675	0.003
3.688	0.002
3.700	0.002
3.713	0.002
3.725	0.001
3.737	0.001
3.746	0.001


==> figure/csv_ML/data_ML-34.tsv <==
0.000	0.000
0.012	0.001
0.025	0.001
0.037	0.002
0.050	0.002
0.062	0.003
0.075	0.003
0.088	0.004
0.100	0.004
0.113	0.004
0.125	0.005
0.137	0.005
0.150	0.006
0.162	0.006
0.175	0.006
0.188	0.007
0.200	0.007
0.213	0.008
0.225	0.008
0.238	0.009
0.250	0.009
0.262	0.009
0.275	0.010
0.287	0.010
0.300	0.010
0.312	0.011
0.325	0.011
0.338	0.012
0.350	0.012
0.363	0.012
0.375	0.013
0.387	0.013
0.400	0.013
0.412	0.014
0.425	0.014
0.438	0.015
0.450	0.015
0.463	0.015
0.475	0.016
0.488	0.016
0.500	0.016
0.512	0.017
0.525	0.017
0.537	0.017
0.550	0.018
0.562	0.018
0.575	0.018
0.588	0.019
0.600	0.019
0.613	0.019
0.625	0.019
0.637	0.020
0.650	0.020
0.662	0.020
0.675	0.021
0.688	0.021
0.700	0.021
0.713	0.022
0.725	0.022
0.738	0.022
0.750	0.022
0.762	0.023
0.775	0.023
0.787	0.023
0.800	0.023
0.812	0.024
0.825	0.024
0.838	0.024
0.850	0.024
0.863	0.025
0.875	0.025
0.887	0.025
0.900	0.025
0.912	0.026
0.925	0.026
0.938	0.026
0.950	0.026
0.963	0.027
0.975	0.027
0.987	0.027
1.000	0.027
1.012	0.027
1.025	0.028
1.037	0.028
1.050	0.028
1.062	0.028
1.075	0.028
1.088	0.029
1.100	0.029
1.112	0.029
1.125	0.029
1.137	0.029
1.150	0.030
1.162	0.030
1.175	0.030
1.188	0.030
1.200	0.030
1.213	0.030
1.225	0.031
1.237	0.031
1.250	0.031
1.262	0.031
1.275	0.031
1.287	0.031
1.300	0.031
1.312	0.032
1.325	0.032
1.338	0.032
1.350	0.032
1.362	0.032
1.375	0.032
1.387	0.032
1.400	0.032
1.412	0.033
1.425	0.033
1.438	0.033
1.450	0.033
1.463	0.033
1.475	0.033
1.487	0.033
1.500	0.033
1.512	0.033
1.525	0.033
1.537	0.034
1.550	0.034
1.562	0.034
1.575	0.034
1.588	0.034
1.600	0.034
1.612	0.034
1.625	0.034
1.637	0.034
1.650	0.034
1.662	0.034
1.675	0.034
1.688	0.034
1.700	0.034
1.713	0.034
1.725	0.034
1.737	0.034
1.750	0.034
1.762	0.034
1.775	0.034
1.787	0.034
1.800	0.035
1.812	0.035
1.825	0.035
1.838	0.035
1.850	0.035
1.862	0.035
1.875	0.035
1.887	0.035
1.900	0.035
1.912	0.035
1.925	0.035
1.938	0.035
1.950	0.035
1.963	0.035
1.975	0.034
1.987	0.034
2.000	0.034
2.012	0.034
2.025	0.034
2.037	0.034
2.050	0.034
2.062	0.034
2.075	0.034
2.088	0.034
2.100	0.034
2.112	0.034
2.125	0.034
2.137	0.034
2.150	0.034
2.162	0.034
2.175	0.034
2.188	0.034
2.200	0.034
2.213	0.033
2.225	0.033
2.237	0.033
2.250	0.033
2.262	0.033
2.275	0.033
2.287	0.033
2.300	0.033
2.312	0.033
2.325	0.032
2.338	0.032
2.350	0.032
2.362	0.032
2.375	0.032
2.387	0.032
2.400	0.032
2.412	0.032
2.425	0.032
2.438	0.031
2.450	0.031
2.463	0.031
2.475	0.031
2.487	0.031
2.500	0.031
2.512	0.030
2.525	0.030
2.537	0.030
2.550	0.030
2.562	0.030
2.575	0.030
2.588	0.029
2.600	0.029
2.612	0.029
2.625	0.029
2.637	0.029
2.650	0.029
2.662	0.028
2.675	0.028
2.688	0.028
2.700	0.028
2.713	0.028
2.725	0.027
2.737	0.027
2.750	0.027
2.762	0.027
2.775	0.026
2.787	0.026
2.800	0.026
2.812	0.026
2.825	0.026
2.838	0.025
2.850	0.025
2.862	0.025
2.875	0.025
2.887	0.024
2.900	0.024
2.912	0.024
2.925	0.024
2.938	0.023
2.950	0.023
2.963	0.023
2.975	0.023
2.987	0.022
3.000	0.022
3.012	0.022
3.025	0.021
3.037	0.021
3.050	0.021
3.062	0.021
3.075	0.020
3.088	0.020
3.100	0.020
3.112	0.019
3.125	0.019
3.137	0.019
3.150	0.018
3.162	0.018
3.175	0.018
3.188	0.017
3.200	0.017
3.213	0.017
3.225	0.016
3.237	0.016
3.250	0.016
3.262	0.015
3.275	0.015
3.287	0.015
3.300	0.014
3.312	0.014
3.325	0.014
3.338	0.013
3.350	0.013
3.362	0.013
3.375	0.012
3.387	0.012
3.400	0.011
3.412	0.011
3.425	0.011
3.438	0.010
3.450	0.010
3.463	0.010
3.475	0.009
3.487	0.009
3.500	0.008
3.512	0.008
3.525	0.008
3.537	0.007
3.550	0.007
3.562	0.006
3.575	0.006
3.588	0.005
3.600	0.005
3.612	0.005
3.625	0.004
3.637	0.004
3.650	0.003
3.662	0.003
3.675	0.002
3.688	0.002
3.700	0.002
3.713	0.002
3.725	0.001
3.737	0.001
3.746	-0.000


==> figure/csv_ML/data_ML-35.tsv <==
0.000	0.056
0.012	0.056
0.025	0.056
0.037	0.056
0.050	0.056
0.062	0.055
0.075	0.055
0.088	0.055
0.100	0.054
0.113	0.055
0.125	0.055
0.137	0.055
0.150	0.054
0.162	0.053
0.175	0.054
0.188	0.053
0.200	0.052
0.213	0.051
0.225	0.051
0.238	0.053
0.250	0.052
0.262	0.051
0.275	0.050
0.287	0.051
0.300	0.051
0.312	0.050
0.325	0.051
0.338	0.051
0.350	0.050
0.363	0.050
0.375	0.048
0.387	0.048
0.400	0.050
0.412	0.052
0.425	0.050
0.438	0.049
0.450	0.049
0.463	0.050
0.475	0.049
0.488	0.048
0.500	0.047
0.512	0.047
0.525	0.049
0.537	0.049
0.550	0.048
0.562	0.048
0.575	0.048
0.588	0.045
0.600	0.045
0.613	0.046
0.625	0.049
0.637	0.047
0.650	0.049
0.662	0.047
0.675	0.045
0.688	0.045
0.700	0.049
0.713	0.048
0.725	0.047
0.738	0.048
0.750	0.048
0.762	0.046
0.775	0.047
0.787	0.046
0.800	0.047
0.812	0.046
0.825	0.046
0.838	0.048
0.850	0.044
0.863	0.045
0.875	0.048
0.887	0.047
0.900	0.048
0.912	0.048
0.925	0.046
0.938	0.044
0.950	0.046
0.963	0.047
0.975	0.047
0.987	0.045
1.000	0.046
1.012	0.045
1.025	0.045
1.037	0.048
1.050	0.047
1.062	0.048
1.075	0.044
1.088	0.046
1.100	0.046
1.112	0.048
1.125	0.049
1.137	0.046
1.150	0.049
1.162	0.047
1.175	0.050
1.188	0.048
1.200	0.048
1.213	0.043
1.225	0.044
1.237	0.049
1.250	0.047
1.262	0.047
1.275	0.047
1.287	0.046
1.300	0.047
1.312	0.050
1.325	0.046
1.338	0.045
1.350	0.047
1.362	0.048
1.375	0.046
1.387	0.046
1.400	0.041
1.412	0.046
1.425	0.048
1.438	0.046
1.450	0.044
1.463	0.046
1.475	0.044
1.487	0.045
1.500	0.047
1.512	0.044
1.525	0.046
1.537	0.049
1.550	0.048
1.562	0.046
1.575	0.048
1.588	0.043
1.600	0.046
1.612	0.048
1.625	0.048
1.637	0.046
1.650	0.047
1.662	0.047
1.675	0.046
1.688	0.046
1.700	0.043
1.713	0.046
1.725	0.046
1.737	0.045
1.750	0.043
1.762	0.047
1.775	0.046
1.787	0.046
1.800	0.045
1.812	0.044
1.825	0.045
1.838	0.046
1.850	0.045
1.862	0.043
1.875	0.045
1.887	0.047
1.900	0.045
1.912	0.043
1.925	0.042
1.938	0.045
1.950	0.047
1.963	0.042
1.975	0.042
1.987	0.042
2.000	0.043
2.012	0.043
2.025	0.041
2.037	0.040
2.050	0.043
2.062	0.047
2.075	0.043
2.088	0.040
2.100	0.043
2.112	0.044
2.125	0.045
2.137	0.039
2.150	0.043
2.162	0.041
2.175	0.043
2.188	0.040
2.200	0.041
2.213	0.039
2.225	0.041
2.237	0.040
2.250	0.041
2.262	0.038
2.275	0.039
2.287	0.040
2.300	0.042
2.312	0.038
2.325	0.038
2.338	0.036
2.350	0.039
2.362	0.038
2.375	0.036
2.387	0.036
2.400	0.038
2.412	0.040
2.425	0.039
2.438	0.035
2.450	0.038
2.463	0.037
2.475	0.037
2.487	0.036
2.500	0.034
2.512	0.035
2.525	0.034
2.537	0.035
2.550	0.033
2.562	0.032
2.575	0.032
2.588	0.032
2.600	0.032
2.612	0.031
2.625	0.032
2.637	0.029
2.650	0.029
2.662	0.030
2.675	0.032
2.688	0.031
2.700	0.028
2.713	0.029
2.725	0.028
2.737	0.031
2.750	0.031
2.762	0.029
2.775	0.027
2.787	0.026
2.800	0.029
2.812	0.029
2.825	0.028
2.838	0.025
2.850	0.025
2.862	0.026
2.875	0.029
2.887	0.028
2.900	0.026
2.912	0.023
2.925	0.022
2.938	0.026
2.950	0.025
2.963	0.025
2.975	0.023
2.987	0.021
3.000	0.020
3.012	0.023
3.025	0.021
3.037	0.021
3.050	0.020
3.062	0.019
3.075	0.021
3.088	0.022
3.100	0.021
3.112	0.019
3.125	0.020
3.137	0.019
3.150	0.018
3.162	0.018
3.175	0.019
3.188	0.019
3.200	0.018
3.213	0.016
3.225	0.018
3.237	0.018
3.250	0.017
3.262	0.017
3.275	0.019
3.287	0.020
3.300	0.018
3.312	0.018
3.325	0.015
3.338	0.016
3.350	0.016
3.362	0.015
3.375	0.015
3.387	0.015
3.400	0.015
3.412	0.016
3.425	0.017
3.438	0.017
3.450	0.016
3.463	0.015
3.475	0.015
3.487	0.014
3.500	0.013
3.512	0.013
3.525	0.011
3.537	0.012
3.550	0.012
3.562	0.013
3.575	0.014
3.588	0.014
3.600	0.014
3.612	0.014
3.625	0.014
3.637	0.014
3.650	0.014
3.662	0.014
3.675	0.014
3.688	0.014
3.700	0.015
3.713	0.015
3.725	0.014
3.737	0.014
3.746	0.012


==> figure/csv_ML/data_ML-36.tsv <==
0.000	0.056
0.012	0.056
0.025	0.056
0.037	0.056
0.050	0.056
0.062	0.056
0.075	0.056
0.088	0.056
0.100	0.056
0.113	0.056
0.125	0.056
0.137	0.056
0.150	0.056
0.162	0.056
0.175	0.056
0.188	0.056
0.200	0.056
0.213	0.056
0.225	0.056
0.238	0.056
0.250	0.056
0.262	0.056
0.275	0.056
0.287	0.056
0.300	0.056
0.312	0.056
0.325	0.056
0.338	0.056
0.350	0.056
0.363	0.056
0.375	0.056
0.387	0.056
0.400	0.056
0.412	0.056
0.425	0.056
0.438	0.056
0.450	0.056
0.463	0.056
0.475	0.056
0.488	0.056
0.500	0.056
0.512	0.056
0.525	0.056
0.537	0.056
0.550	0.056
0.562	0.056
0.575	0.056
0.588	0.056
0.600	0.056
0.613	0.056
0.625	0.056
0.637	0.056
0.650	0.056
0.662	0.056
0.675	0.056
0.688	0.056
0.700	0.056
0.713	0.056
0.725	0.056
0.738	0.056
0.750	0.056
0.762	0.056
0.775	0.056
0.787	0.056
0.800	0.056
0.812	0.056
0.825	0.056
0.838	0.056
0.850	0.056
0.863	0.056
0.875	0.056
0.887	0.056
0.900	0.056
0.912	0.056
0.925	0.056
0.938	0.056
0.950	0.056
0.963	0.056
0.975	0.056
0.987	0.056
1.000	0.056
1.012	0.056
1.025	0.056
1.037	0.056
1.050	0.056
1.062	0.056
1.075	0.056
1.088	0.056
1.100	0.056
1.112	0.056
1.125	0.056
1.137	0.056
1.150	0.056
1.162	0.056
1.175	0.056
1.188	0.056
1.200	0.056
1.213	0.056
1.225	0.057
1.237	0.057
1.250	0.057
1.262	0.057
1.275	0.057
1.287	0.057
1.300	0.057
1.312	0.057
1.325	0.057
1.338	0.057
1.350	0.057
1.362	0.057
1.375	0.057
1.387	0.057
1.400	0.057
1.412	0.057
1.425	0.057
1.438	0.057
1.450	0.057
1.463	0.057
1.475	0.057
1.487	0.057
1.500	0.057
1.512	0.057
1.525	0.057
1.537	0.057
1.550	0.057
1.562	0.057
1.575	0.057
1.588	0.057
1.600	0.057
1.612	0.057
1.625	0.057
1.637	0.057
1.650	0.057
1.662	0.057
1.675	0.057
1.688	0.057
1.700	0.057
1.713	0.057
1.725	0.057
1.737	0.057
1.750	0.057
1.762	0.057
1.775	0.057
1.787	0.057
1.800	0.057
1.812	0.057
1.825	0.056
1.838	0.056
1.850	0.056
1.862	0.056
1.875	0.056
1.887	0.056
1.900	0.056
1.912	0.056
1.925	0.056
1.938	0.056
1.950	0.056
1.963	0.056
1.975	0.056
1.987	0.056
2.000	0.055
2.012	0.055
2.025	0.055
2.037	0.055
2.050	0.055
2.062	0.055
2.075	0.055
2.088	0.055
2.100	0.054
2.112	0.054
2.125	0.054
2.137	0.054
2.150	0.054
2.162	0.054
2.175	0.054
2.188	0.053
2.200	0.053
2.213	0.053
2.225	0.053
2.237	0.053
2.250	0.053
2.262	0.052
2.275	0.052
2.287	0.052
2.300	0.052
2.312	0.052
2.325	0.051
2.338	0.051
2.350	0.051
2.362	0.051
2.375	0.050
2.387	0.050
2.400	0.050
2.412	0.050
2.425	0.050
2.438	0.049
2.450	0.049
2.463	0.049
2.475	0.048
2.487	0.048
2.500	0.048
2.512	0.048
2.525	0.047
2.537	0.047
2.550	0.047
2.562	0.047
2.575	0.046
2.588	0.046
2.600	0.046
2.612	0.045
2.625	0.045
2.637	0.045
2.650	0.045
2.662	0.044
2.675	0.044
2.688	0.044
2.700	0.043
2.713	0.043
2.725	0.043
2.737	0.043
2.750	0.042
2.762	0.042
2.775	0.042
2.787	0.041
2.800	0.041
2.812	0.041
2.825	0.040
2.838	0.040
2.850	0.040
2.862	0.040
2.875	0.039
2.887	0.039
2.900	0.039
2.912	0.038
2.925	0.038
2.938	0.038
2.950	0.037
2.963	0.037
2.975	0.037
2.987	0.037
3.000	0.036
3.012	0.036
3.025	0.036
3.037	0.035
3.050	0.035
3.062	0.035
3.075	0.035
3.088	0.034
3.100	0.034
3.112	0.034
3.125	0.034
3.137	0.033
3.150	0.033
3.162	0.033
3.175	0.033
3.188	0.032
3.200	0.032
3.213	0.032
3.225	0.032
3.237	0.031
3.250	0.031
3.262	0.031
3.275	0.031
3.287	0.030
3.300	0.030
3.312	0.030
3.325	0.030
3.338	0.030
3.350	0.029
3.362	0.029
3.375	0.029
3.387	0.029
3.400	0.029
3.412	0.029
3.425	0.028
3.438	0.028
3.450	0.028
3.463	0.028
3.475	0.028
3.487	0.028
3.500	0.027
3.512	0.027
3.525	0.027
3.537	0.027
3.550	0.027
3.562	0.027
3.575	0.027
3.588	0.027
3.600	0.027
3.612	0.026
3.625	0.026
3.637	0.026
3.650	0.026
3.662	0.026
3.675	0.026
3.688	0.027
3.700	0.027
3.713	0.028
3.725	0.028
3.737	0.028
3.746	0.028


==> figure/csv_ML/data_ML-37.tsv <==
0.000	-0.460
0.012	-0.460
0.025	-0.460
0.037	-0.460
0.050	-0.460
0.062	-0.460
0.075	-0.460
0.088	-0.460
0.100	-0.460
0.113	-0.460
0.125	-0.460
0.137	-0.460
0.150	-0.460
0.162	-0.460
0.175	-0.460
0.188	-0.460
0.200	-0.460
0.213	-0.460
0.225	-0.460
0.238	-0.460
0.250	-0.460
0.262	-0.460
0.275	-0.461
0.287	-0.461
0.300	-0.461
0.312	-0.461
0.325	-0.461
0.338	-0.461
0.350	-0.461
0.363	-0.461
0.375	-0.461
0.387	-0.462
0.400	-0.462
0.412	-0.462
0.425	-0.462
0.438	-0.462
0.450	-0.462
0.463	-0.462
0.475	-0.462
0.488	-0.462
0.500	-0.462
0.512	-0.463
0.525	-0.463
0.537	-0.463
0.550	-0.463
0.562	-0.463
0.575	-0.463
0.588	-0.463
0.600	-0.463
0.613	-0.464
0.625	-0.464
0.637	-0.464
0.650	-0.464
0.662	-0.464
0.675	-0.464
0.688	-0.464
0.700	-0.465
0.713	-0.465
0.725	-0.465
0.738	-0.465
0.750	-0.465
0.762	-0.465
0.775	-0.466
0.787	-0.466
0.800	-0.466
0.812	-0.466
0.825	-0.466
0.838	-0.466
0.850	-0.467
0.863	-0.467
0.875	-0.467
0.887	-0.467
0.900	-0.467
0.912	-0.467
0.925	-0.468
0.938	-0.468
0.950	-0.468
0.963	-0.468
0.975	-0.468
0.987	-0.469
1.000	-0.469
1.012	-0.469
1.025	-0.469
1.037	-0.469
1.050	-0.470
1.062	-0.470
1.075	-0.470
1.088	-0.470
1.100	-0.470
1.112	-0.471
1.125	-0.471
1.137	-0.471
1.150	-0.471
1.162	-0.471
1.175	-0.472
1.188	-0.472
1.200	-0.472
1.213	-0.472
1.225	-0.472
1.237	-0.473
1.250	-0.473
1.262	-0.473
1.275	-0.473
1.287	-0.474
1.300	-0.474
1.312	-0.474
1.325	-0.474
1.338	-0.474
1.350	-0.475
1.362	-0.475
1.375	-0.475
1.387	-0.475
1.400	-0.475
1.412	-0.476
1.425	-0.476
1.438	-0.476
1.450	-0.476
1.463	-0.477
1.475	-0.477
1.487	-0.477
1.500	-0.477
1.512	-0.478
1.525	-0.478
1.537	-0.478
1.550	-0.478
1.562	-0.479
1.575	-0.479
1.588	-0.479
1.600	-0.479
1.612	-0.479
1.625	-0.480
1.637	-0.480
1.650	-0.480
1.662	-0.480
1.675	-0.481
1.688	-0.481
1.700	-0.481
1.713	-0.481
1.725	-0.482
1.737	-0.482
1.750	-0.482
1.762	-0.482
1.775	-0.483
1.787	-0.483
1.800	-0.483
1.812	-0.483
1.825	-0.484
1.838	-0.484
1.850	-0.484
1.862	-0.484
1.875	-0.484
1.887	-0.485
1.900	-0.485
1.912	-0.485
1.925	-0.485
1.938	-0.486
1.950	-0.486
1.963	-0.486
1.975	-0.486
1.987	-0.487
2.000	-0.487
2.012	-0.487
2.025	-0.487
2.037	-0.488
2.050	-0.488
2.062	-0.488
2.075	-0.488
2.088	-0.489
2.100	-0.489
2.112	-0.489
2.125	-0.489
2.137	-0.490
2.150	-0.490
2.162	-0.490
2.175	-0.490
2.188	-0.490
2.200	-0.491
2.213	-0.491
2.225	-0.491
2.237	-0.491
2.250	-0.492
2.262	-0.492
2.275	-0.492
2.287	-0.492
2.300	-0.493
2.312	-0.493
2.325	-0.493
2.338	-0.493
2.350	-0.493
2.362	-0.494
2.375	-0.494
2.387	-0.494
2.400	-0.494
2.412	-0.495
2.425	-0.495
2.438	-0.495
2.450	-0.495
2.463	-0.495
2.475	-0.496
2.487	-0.496
2.500	-0.496
2.512	-0.496
2.525	-0.497
2.537	-0.497
2.550	-0.497
2.562	-0.497
2.575	-0.497
2.588	-0.498
2.600	-0.498
2.612	-0.498
2.625	-0.498
2.637	-0.498
2.650	-0.499
2.662	-0.499
2.675	-0.499
2.688	-0.499
2.700	-0.499
2.713	-0.500
2.725	-0.500
2.737	-0.500
2.750	-0.500
2.762	-0.500
2.775	-0.500
2.787	-0.501
2.800	-0.501
2.812	-0.501
2.825	-0.501
2.838	-0.501
2.850	-0.502
2.862	-0.502
2.875	-0.502
2.887	-0.502
2.900	-0.502
2.912	-0.502
2.925	-0.503
2.938	-0.503
2.950	-0.503
2.963	-0.503
2.975	-0.503
2.987	-0.503
3.000	-0.504
3.012	-0.504
3.025	-0.504
3.037	-0.504
3.050	-0.504
3.062	-0.504
3.075	-0.504
3.088	-0.505
3.100	-0.505
3.112	-0.505
3.125	-0.505
3.137	-0.505
3.150	-0.505
3.162	-0.505
3.175	-0.505
3.188	-0.506
3.200	-0.506
3.213	-0.506
3.225	-0.506
3.237	-0.506
3.250	-0.506
3.262	-0.506
3.275	-0.506
3.287	-0.506
3.300	-0.507
3.312	-0.507
3.325	-0.507
3.338	-0.507
3.350	-0.507
3.362	-0.507
3.375	-0.507
3.387	-0.507
3.400	-0.507
3.412	-0.507
3.425	-0.507
3.438	-0.507
3.450	-0.508
3.463	-0.508
3.475	-0.508
3.487	-0.508
3.500	-0.508
3.512	-0.508
3.525	-0.508
3.537	-0.508
3.550	-0.508
3.562	-0.508
3.575	-0.508
3.588	-0.508
3.600	-0.508
3.612	-0.508
3.625	-0.508
3.637	-0.508
3.650	-0.508
3.662	-0.508
3.675	-0.508
3.688	-0.508
3.700	-0.508
3.713	-0.508
3.725	-0.508
3.737	-0.508
3.746	-0.508


==> figure/csv_ML/data_ML-38.tsv <==
0.000	-0.460
0.012	-0.460
0.025	-0.460
0.037	-0.460
0.050	-0.460
0.062	-0.460
0.075	-0.460
0.088	-0.460
0.100	-0.460
0.113	-0.460
0.125	-0.460
0.137	-0.460
0.150	-0.460
0.162	-0.461
0.175	-0.461
0.188	-0.461
0.200	-0.461
0.213	-0.461
0.225	-0.461
0.238	-0.461
0.250	-0.461
0.262	-0.461
0.275	-0.461
0.287	-0.461
0.300	-0.461
0.312	-0.461
0.325	-0.461
0.338	-0.461
0.350	-0.461
0.363	-0.462
0.375	-0.462
0.387	-0.462
0.400	-0.462
0.412	-0.462
0.425	-0.462
0.438	-0.462
0.450	-0.462
0.463	-0.462
0.475	-0.462
0.488	-0.463
0.500	-0.463
0.512	-0.463
0.525	-0.463
0.537	-0.463
0.550	-0.463
0.562	-0.463
0.575	-0.463
0.588	-0.463
0.600	-0.464
0.613	-0.464
0.625	-0.464
0.637	-0.464
0.650	-0.464
0.662	-0.464
0.675	-0.464
0.688	-0.465
0.700	-0.465
0.713	-0.465
0.725	-0.465
0.738	-0.465
0.750	-0.465
0.762	-0.465
0.775	-0.466
0.787	-0.466
0.800	-0.466
0.812	-0.466
0.825	-0.466
0.838	-0.466
0.850	-0.467
0.863	-0.467
0.875	-0.467
0.887	-0.467
0.900	-0.467
0.912	-0.468
0.925	-0.468
0.938	-0.468
0.950	-0.468
0.963	-0.468
0.975	-0.468
0.987	-0.469
1.000	-0.469
1.012	-0.469
1.025	-0.469
1.037	-0.469
1.050	-0.470
1.062	-0.470
1.075	-0.470
1.088	-0.470
1.100	-0.470
1.112	-0.471
1.125	-0.471
1.137	-0.471
1.150	-0.471
1.162	-0.471
1.175	-0.472
1.188	-0.472
1.200	-0.472
1.213	-0.472
1.225	-0.472
1.237	-0.473
1.250	-0.473
1.262	-0.473
1.275	-0.473
1.287	-0.474
1.300	-0.474
1.312	-0.474
1.325	-0.474
1.338	-0.474
1.350	-0.475
1.362	-0.475
1.375	-0.475
1.387	-0.475
1.400	-0.476
1.412	-0.476
1.425	-0.476
1.438	-0.476
1.450	-0.476
1.463	-0.477
1.475	-0.477
1.487	-0.477
1.500	-0.477
1.512	-0.478
1.525	-0.478
1.537	-0.478
1.550	-0.478
1.562	-0.479
1.575	-0.479
1.588	-0.479
1.600	-0.479
1.612	-0.479
1.625	-0.480
1.637	-0.480
1.650	-0.480
1.662	-0.480
1.675	-0.481
1.688	-0.481
1.700	-0.481
1.713	-0.481
1.725	-0.482
1.737	-0.482
1.750	-0.482
1.762	-0.482
1.775	-0.483
1.787	-0.483
1.800	-0.483
1.812	-0.483
1.825	-0.484
1.838	-0.484
1.850	-0.484
1.862	-0.484
1.875	-0.484
1.887	-0.485
1.900	-0.485
1.912	-0.485
1.925	-0.485
1.938	-0.486
1.950	-0.486
1.963	-0.486
1.975	-0.486
1.987	-0.487
2.000	-0.487
2.012	-0.487
2.025	-0.487
2.037	-0.488
2.050	-0.488
2.062	-0.488
2.075	-0.488
2.088	-0.489
2.100	-0.489
2.112	-0.489
2.125	-0.489
2.137	-0.490
2.150	-0.490
2.162	-0.490
2.175	-0.490
2.188	-0.490
2.200	-0.491
2.213	-0.491
2.225	-0.491
2.237	-0.491
2.250	-0.492
2.262	-0.492
2.275	-0.492
2.287	-0.492
2.300	-0.493
2.312	-0.493
2.325	-0.493
2.338	-0.493
2.350	-0.493
2.362	-0.494
2.375	-0.494
2.387	-0.494
2.400	-0.494
2.412	-0.495
2.425	-0.495
2.438	-0.495
2.450	-0.495
2.463	-0.495
2.475	-0.496
2.487	-0.496
2.500	-0.496
2.512	-0.496
2.525	-0.496
2.537	-0.497
2.550	-0.497
2.562	-0.497
2.575	-0.497
2.588	-0.498
2.600	-0.498
2.612	-0.498
2.625	-0.498
2.637	-0.498
2.650	-0.499
2.662	-0.499
2.675	-0.499
2.688	-0.499
2.700	-0.499
2.713	-0.500
2.725	-0.500
2.737	-0.500
2.750	-0.500
2.762	-0.500
2.775	-0.500
2.787	-0.501
2.800	-0.501
2.812	-0.501
2.825	-0.501
2.838	-0.501
2.850	-0.502
2.862	-0.502
2.875	-0.502
2.887	-0.502
2.900	-0.502
2.912	-0.502
2.925	-0.503
2.938	-0.503
2.950	-0.503
2.963	-0.503
2.975	-0.503
2.987	-0.503
3.000	-0.503
3.012	-0.504
3.025	-0.504
3.037	-0.504
3.050	-0.504
3.062	-0.504
3.075	-0.504
3.088	-0.505
3.100	-0.505
3.112	-0.505
3.125	-0.505
3.137	-0.505
3.150	-0.505
3.162	-0.505
3.175	-0.505
3.188	-0.506
3.200	-0.506
3.213	-0.506
3.225	-0.506
3.237	-0.506
3.250	-0.506
3.262	-0.506
3.275	-0.506
3.287	-0.506
3.300	-0.507
3.312	-0.507
3.325	-0.507
3.338	-0.507
3.350	-0.507
3.362	-0.507
3.375	-0.507
3.387	-0.507
3.400	-0.507
3.412	-0.507
3.425	-0.507
3.438	-0.508
3.450	-0.508
3.463	-0.508
3.475	-0.508
3.487	-0.508
3.500	-0.508
3.512	-0.508
3.525	-0.508
3.537	-0.508
3.550	-0.508
3.562	-0.508
3.575	-0.508
3.588	-0.508
3.600	-0.508
3.612	-0.508
3.625	-0.508
3.637	-0.508
3.650	-0.508
3.662	-0.508
3.675	-0.508
3.688	-0.508
3.700	-0.508
3.713	-0.508
3.725	-0.508
3.737	-0.508
3.746	-0.508


==> figure/csv_ML/data_ML-39.tsv <==
0.000	0.000
0.012	-0.000
0.025	-0.000
0.037	-0.000
0.050	-0.000
0.062	-0.000
0.075	-0.000
0.088	-0.000
0.100	-0.000
0.113	-0.000
0.125	-0.000
0.137	-0.000
0.150	-0.000
0.162	-0.001
0.175	-0.001
0.188	-0.001
0.200	-0.001
0.213	-0.003
0.225	-0.005
0.238	-0.006
0.250	-0.008
0.262	-0.010
0.275	-0.011
0.287	-0.012
0.300	-0.012
0.312	-0.012
0.325	-0.010
0.338	-0.009
0.350	-0.009
0.363	-0.009
0.375	-0.009
0.387	-0.010
0.400	-0.009
0.412	-0.011
0.425	-0.009
0.438	-0.011
0.450	-0.011
0.463	-0.012
0.475	-0.012
0.488	-0.011
0.500	-0.011
0.512	-0.011
0.525	-0.012
0.537	-0.014
0.550	-0.013
0.562	-0.013
0.575	-0.014
0.588	-0.015
0.600	-0.015
0.613	-0.014
0.625	-0.014
0.637	-0.015
0.650	-0.016
0.662	-0.015
0.675	-0.016
0.688	-0.016
0.700	-0.017
0.713	-0.016
0.725	-0.015
0.738	-0.016
0.750	-0.017
0.762	-0.017
0.775	-0.017
0.787	-0.017
0.800	-0.019
0.812	-0.018
0.825	-0.018
0.838	-0.017
0.850	-0.018
0.863	-0.018
0.875	-0.017
0.887	-0.018
0.900	-0.019
0.912	-0.018
0.925	-0.018
0.938	-0.019
0.950	-0.019
0.963	-0.019
0.975	-0.020
0.987	-0.020
1.000	-0.020
1.012	-0.019
1.025	-0.021
1.037	-0.020
1.050	-0.021
1.062	-0.021
1.075	-0.021
1.088	-0.020
1.100	-0.020
1.112	-0.022
1.125	-0.021
1.137	-0.023
1.150	-0.022
1.162	-0.021
1.175	-0.021
1.188	-0.022
1.200	-0.021
1.213	-0.023
1.225	-0.024
1.237	-0.022
1.250	-0.023
1.262	-0.024
1.275	-0.021
1.287	-0.023
1.300	-0.024
1.312	-0.022
1.325	-0.022
1.338	-0.022
1.350	-0.021
1.362	-0.023
1.375	-0.024
1.387	-0.023
1.400	-0.023
1.412	-0.024
1.425	-0.025
1.438	-0.024
1.450	-0.024
1.463	-0.023
1.475	-0.024
1.487	-0.024
1.500	-0.025
1.512	-0.025
1.525	-0.023
1.537	-0.023
1.550	-0.025
1.562	-0.024
1.575	-0.025
1.588	-0.024
1.600	-0.023
1.612	-0.025
1.625	-0.023
1.637	-0.024
1.650	-0.026
1.662	-0.023
1.675	-0.023
1.688	-0.025
1.700	-0.024
1.713	-0.025
1.725	-0.025
1.737	-0.024
1.750	-0.026
1.762	-0.025
1.775	-0.026
1.787	-0.027
1.800	-0.026
1.812	-0.025
1.825	-0.024
1.838	-0.025
1.850	-0.026
1.862	-0.024
1.875	-0.024
1.887	-0.026
1.900	-0.024
1.912	-0.025
1.925	-0.024
1.938	-0.023
1.950	-0.025
1.963	-0.025
1.975	-0.024
1.987	-0.026
2.000	-0.024
2.012	-0.025
2.025	-0.025
2.037	-0.024
2.050	-0.027
2.062	-0.025
2.075	-0.024
2.088	-0.026
2.100	-0.026
2.112	-0.025
2.125	-0.026
2.137	-0.025
2.150	-0.024
2.162	-0.024
2.175	-0.024
2.188	-0.025
2.200	-0.024
2.213	-0.023
2.225	-0.024
2.237	-0.025
2.250	-0.025
2.262	-0.024
2.275	-0.022
2.287	-0.023
2.300	-0.022
2.312	-0.022
2.325	-0.024
2.338	-0.023
2.350	-0.021
2.362	-0.023
2.375	-0.024
2.387	-0.024
2.400	-0.025
2.412	-0.024
2.425	-0.023
2.438	-0.024
2.450	-0.024
2.463	-0.023
2.475	-0.025
2.487	-0.023
2.500	-0.023
2.512	-0.022
2.525	-0.021
2.537	-0.022
2.550	-0.022
2.562	-0.021
2.575	-0.021
2.588	-0.021
2.600	-0.021
2.612	-0.021
2.625	-0.022
2.637	-0.019
2.650	-0.019
2.662	-0.021
2.675	-0.019
2.688	-0.019
2.700	-0.020
2.713	-0.021
2.725	-0.018
2.737	-0.019
2.750	-0.019
2.762	-0.019
2.775	-0.019
2.787	-0.020
2.800	-0.021
2.812	-0.020
2.825	-0.018
2.838	-0.019
2.850	-0.019
2.862	-0.020
2.875	-0.019
2.887	-0.020
2.900	-0.017
2.912	-0.018
2.925	-0.017
2.938	-0.017
2.950	-0.016
2.963	-0.017
2.975	-0.017
2.987	-0.016
3.000	-0.015
3.012	-0.015
3.025	-0.016
3.037	-0.015
3.050	-0.015
3.062	-0.015
3.075	-0.014
3.088	-0.016
3.100	-0.013
3.112	-0.012
3.125	-0.012
3.137	-0.013
3.150	-0.014
3.162	-0.012
3.175	-0.012
3.188	-0.012
3.200	-0.012
3.213	-0.012
3.225	-0.012
3.237	-0.011
3.250	-0.011
3.262	-0.010
3.275	-0.010
3.287	-0.010
3.300	-0.011
3.312	-0.011
3.325	-0.010
3.338	-0.010
3.350	-0.010
3.362	-0.010
3.375	-0.010
3.387	-0.009
3.400	-0.008
3.412	-0.008
3.425	-0.007
3.438	-0.006
3.450	-0.007
3.463	-0.007
3.475	-0.007
3.487	-0.007
3.500	-0.006
3.512	-0.006
3.525	-0.005
3.537	-0.005
3.550	-0.005
3.562	-0.005
3.575	-0.004
3.588	-0.004
3.600	-0.003
3.612	-0.003
3.625	-0.003
3.637	-0.003
3.650	-0.003
3.662	-0.003
3.675	-0.002
3.688	-0.002
3.700	-0.002
3.713	-0.002
3.725	-0.001
3.737	-0.001
3.746	-0.000


==> figure/csv_ML/data_ML-4.tsv <==
0.000	-0.003
0.012	-0.006
0.025	-0.010
0.037	-0.013
0.050	-0.016
0.062	-0.020
0.075	-0.024
0.088	-0.027
0.100	-0.030
0.113	-0.033
0.125	-0.037
0.137	-0.040
0.150	-0.043
0.162	-0.047
0.175	-0.050
0.188	-0.053
0.200	-0.056
0.213	-0.059
0.225	-0.062
0.238	-0.066
0.250	-0.068
0.262	-0.071
0.275	-0.074
0.287	-0.077
0.300	-0.080
0.312	-0.084
0.325	-0.086
0.338	-0.089
0.350	-0.092
0.363	-0.095
0.375	-0.098
0.387	-0.101
0.400	-0.103
0.412	-0.106
0.425	-0.109
0.438	-0.111
0.450	-0.114
0.463	-0.117
0.475	-0.120
0.488	-0.122
0.500	-0.125
0.512	-0.127
0.525	-0.130
0.537	-0.133
0.550	-0.135
0.562	-0.137
0.575	-0.140
0.588	-0.142
0.600	-0.144
0.613	-0.147
0.625	-0.149
0.637	-0.152
0.650	-0.154
0.662	-0.156
0.675	-0.158
0.688	-0.160
0.700	-0.163
0.713	-0.165
0.725	-0.167
0.738	-0.169
0.750	-0.171
0.762	-0.173
0.775	-0.176
0.787	-0.178
0.800	-0.180
0.812	-0.182
0.825	-0.184
0.838	-0.186
0.850	-0.188
0.863	-0.190
0.875	-0.191
0.887	-0.193
0.900	-0.195
0.912	-0.197
0.925	-0.198
0.938	-0.201
0.950	-0.202
0.963	-0.204
0.975	-0.206
0.987	-0.207
1.000	-0.209
1.012	-0.211
1.025	-0.212
1.037	-0.214
1.050	-0.215
1.062	-0.217
1.075	-0.218
1.088	-0.220
1.100	-0.221
1.112	-0.223
1.125	-0.224
1.137	-0.225
1.150	-0.227
1.162	-0.228
1.175	-0.230
1.188	-0.231
1.200	-0.232
1.213	-0.233
1.225	-0.234
1.237	-0.235
1.250	-0.237
1.262	-0.238
1.275	-0.239
1.287	-0.240
1.300	-0.241
1.312	-0.242
1.325	-0.244
1.338	-0.245
1.350	-0.245
1.362	-0.246
1.375	-0.247
1.387	-0.248
1.400	-0.249
1.412	-0.250
1.425	-0.251
1.438	-0.252
1.450	-0.252
1.463	-0.253
1.475	-0.254
1.487	-0.255
1.500	-0.255
1.512	-0.256
1.525	-0.257
1.537	-0.257
1.550	-0.258
1.562	-0.259
1.575	-0.259
1.588	-0.260
1.600	-0.260
1.612	-0.261
1.625	-0.261
1.637	-0.262
1.650	-0.262
1.662	-0.262
1.675	-0.263
1.688	-0.263
1.700	-0.263
1.713	-0.264
1.725	-0.264
1.737	-0.264
1.750	-0.264
1.762	-0.265
1.775	-0.265
1.787	-0.265
1.800	-0.265
1.812	-0.265
1.825	-0.265
1.838	-0.265
1.850	-0.265
1.862	-0.265
1.875	-0.266
1.887	-0.266
1.900	-0.265
1.912	-0.265
1.925	-0.265
1.938	-0.265
1.950	-0.265
1.963	-0.265
1.975	-0.265
1.987	-0.264
2.000	-0.264
2.012	-0.264
2.025	-0.264
2.037	-0.263
2.050	-0.263
2.062	-0.263
2.075	-0.262
2.088	-0.262
2.100	-0.261
2.112	-0.261
2.125	-0.261
2.137	-0.260
2.150	-0.259
2.162	-0.259
2.175	-0.258
2.188	-0.258
2.200	-0.257
2.213	-0.256
2.225	-0.256
2.237	-0.255
2.250	-0.254
2.262	-0.254
2.275	-0.253
2.287	-0.252
2.300	-0.251
2.312	-0.250
2.325	-0.249
2.338	-0.249
2.350	-0.248
2.362	-0.247
2.375	-0.246
2.387	-0.245
2.400	-0.244
2.412	-0.243
2.425	-0.242
2.438	-0.241
2.450	-0.240
2.463	-0.239
2.475	-0.237
2.487	-0.236
2.500	-0.235
2.512	-0.234
2.525	-0.233
2.537	-0.231
2.550	-0.230
2.562	-0.229
2.575	-0.228
2.588	-0.226
2.600	-0.225
2.612	-0.223
2.625	-0.222
2.637	-0.220
2.650	-0.219
2.662	-0.218
2.675	-0.216
2.688	-0.215
2.700	-0.213
2.713	-0.211
2.725	-0.210
2.737	-0.208
2.750	-0.207
2.762	-0.205
2.775	-0.203
2.787	-0.201
2.800	-0.199
2.812	-0.198
2.825	-0.196
2.838	-0.194
2.850	-0.192
2.862	-0.190
2.875	-0.188
2.887	-0.187
2.900	-0.185
2.912	-0.183
2.925	-0.181
2.938	-0.179
2.950	-0.177
2.963	-0.175
2.975	-0.173
2.987	-0.171
3.000	-0.168
3.012	-0.166
3.025	-0.164
3.037	-0.162
3.050	-0.160
3.062	-0.157
3.075	-0.155
3.088	-0.153
3.100	-0.150
3.112	-0.148
3.125	-0.146
3.137	-0.144
3.150	-0.141
3.162	-0.139
3.175	-0.136
3.188	-0.133
3.200	-0.131
3.213	-0.129
3.225	-0.126
3.237	-0.123
3.250	-0.121
3.262	-0.118
3.275	-0.116
3.287	-0.113
3.300	-0.110
3.312	-0.108
3.325	-0.105
3.338	-0.102
3.350	-0.099
3.362	-0.097
3.375	-0.094
3.387	-0.091
3.400	-0.088
3.412	-0.085
3.425	-0.082
3.438	-0.079
3.450	-0.076
3.463	-0.073
3.475	-0.070
3.487	-0.067
3.500	-0.064
3.512	-0.061
3.525	-0.058
3.537	-0.055
3.550	-0.051
3.562	-0.048
3.575	-0.045
3.588	-0.042
3.600	-0.039
3.612	-0.035
3.625	-0.032
3.637	-0.028
3.650	-0.025
3.662	-0.022
3.675	-0.019
3.688	-0.016
3.700	-0.014
3.713	-0.012
3.725	-0.011
3.737	-0.011
3.746	-0.000


==> figure/csv_ML/data_ML-5.tsv <==
0.000	-0.006
0.012	-0.001
0.025	0.000
0.037	0.002
0.050	0.003
0.062	0.003
0.075	0.001
0.088	0.001
0.100	0.003
0.113	0.004
0.125	0.001
0.137	0.002
0.150	0.004
0.162	0.003
0.175	0.004
0.188	-0.000
0.200	0.002
0.213	0.001
0.225	0.003
0.238	0.002
0.250	0.004
0.262	0.002
0.275	0.001
0.287	0.001
0.300	0.001
0.312	0.002
0.325	0.000
0.338	-0.001
0.350	0.003
0.363	-0.001
0.375	0.003
0.387	0.002
0.400	0.006
0.412	0.003
0.425	0.003
0.438	-0.001
0.450	0.002
0.463	0.001
0.475	0.004
0.488	-0.001
0.500	0.001
0.512	0.001
0.525	0.002
0.537	0.001
0.550	0.001
0.562	0.002
0.575	0.003
0.588	0.001
0.600	0.004
0.613	0.005
0.625	0.000
0.637	0.001
0.650	0.000
0.662	0.002
0.675	-0.001
0.688	0.005
0.700	0.007
0.713	0.003
0.725	-0.003
0.738	0.002
0.750	0.003
0.762	-0.001
0.775	0.004
0.787	0.000
0.800	-0.003
0.812	0.001
0.825	0.004
0.838	0.003
0.850	0.008
0.863	0.004
0.875	0.003
0.887	-0.001
0.900	-0.001
0.912	0.004
0.925	0.002
0.938	0.005
0.950	0.003
0.963	0.003
0.975	0.009
0.987	0.011
1.000	0.006
1.012	0.002
1.025	0.005
1.037	0.003
1.050	0.005
1.062	-0.001
1.075	-0.001
1.088	0.003
1.100	0.010
1.112	0.006
1.125	0.007
1.137	0.007
1.150	-0.002
1.162	0.006
1.175	0.002
1.188	0.005
1.200	0.003
1.213	0.006
1.225	0.012
1.237	0.003
1.250	0.005
1.262	0.005
1.275	-0.001
1.287	0.003
1.300	0.001
1.312	-0.000
1.325	0.005
1.338	0.005
1.350	0.004
1.362	-0.001
1.375	0.003
1.387	0.007
1.400	0.005
1.412	0.009
1.425	-0.000
1.438	0.003
1.450	0.008
1.463	0.002
1.475	0.004
1.487	-0.003
1.500	-0.008
1.512	0.003
1.525	0.007
1.537	0.001
1.550	0.005
1.562	0.008
1.575	0.001
1.588	0.006
1.600	0.005
1.612	0.005
1.625	0.003
1.637	0.011
1.650	-0.002
1.662	0.002
1.675	0.007
1.688	0.006
1.700	-0.006
1.713	0.011
1.725	0.001
1.737	0.007
1.750	0.011
1.762	-0.001
1.775	0.010
1.787	0.009
1.800	0.001
1.812	0.001
1.825	0.003
1.838	0.009
1.850	0.004
1.862	0.002
1.875	0.011
1.887	0.007
1.900	0.001
1.912	0.004
1.925	0.003
1.938	0.006
1.950	0.002
1.963	0.011
1.975	-0.004
1.987	0.007
2.000	0.003
2.012	-0.000
2.025	-0.001
2.037	0.006
2.050	-0.001
2.062	0.004
2.075	0.004
2.088	0.009
2.100	0.003
2.112	0.002
2.125	0.004
2.137	0.004
2.150	0.011
2.162	0.001
2.175	0.003
2.188	0.003
2.200	0.006
2.213	-0.001
2.225	-0.003
2.237	0.003
2.250	-0.003
2.262	-0.000
2.275	0.001
2.287	0.006
2.300	0.008
2.312	0.001
2.325	-0.001
2.338	0.002
2.350	-0.000
2.362	0.005
2.375	-0.000
2.387	-0.004
2.400	-0.002
2.412	-0.007
2.425	-0.005
2.438	-0.006
2.450	-0.001
2.463	0.005
2.475	0.002
2.487	-0.012
2.500	0.002
2.512	0.002
2.525	-0.004
2.537	-0.001
2.550	-0.006
2.562	-0.002
2.575	0.000
2.588	-0.006
2.600	-0.003
2.612	-0.004
2.625	-0.005
2.637	-0.005
2.650	-0.013
2.662	-0.007
2.675	-0.002
2.688	0.001
2.700	-0.006
2.713	-0.013
2.725	-0.008
2.737	0.000
2.750	0.002
2.762	-0.004
2.775	-0.011
2.787	-0.008
2.800	-0.004
2.812	-0.001
2.825	-0.007
2.838	-0.015
2.850	-0.016
2.862	-0.017
2.875	-0.006
2.887	-0.007
2.900	-0.009
2.912	-0.013
2.925	-0.017
2.938	-0.009
2.950	-0.007
2.963	-0.004
2.975	-0.010
2.987	-0.004
3.000	-0.005
3.012	-0.002
3.025	0.001
3.037	-0.004
3.050	-0.010
3.062	-0.008
3.075	-0.003
3.088	0.002
3.100	-0.000
3.112	-0.006
3.125	-0.003
3.137	-0.009
3.150	-0.011
3.162	-0.009
3.175	-0.008
3.188	-0.011
3.200	-0.011
3.213	-0.013
3.225	-0.014
3.237	-0.015
3.250	-0.018
3.262	-0.017
3.275	-0.011
3.287	-0.012
3.300	-0.009
3.312	-0.008
3.325	-0.009
3.338	-0.012
3.350	-0.010
3.362	-0.012
3.375	-0.015
3.387	-0.012
3.400	-0.016
3.412	-0.017
3.425	-0.015
3.438	-0.010
3.450	-0.013
3.463	-0.018
3.475	-0.009
3.487	-0.014
3.500	-0.016
3.512	-0.009
3.525	-0.013
3.537	-0.017
3.550	-0.017
3.562	-0.014
3.575	-0.012
3.588	-0.011
3.600	-0.013
3.612	-0.012
3.625	-0.014
3.637	-0.018
3.650	-0.017
3.662	-0.014
3.675	-0.015
3.688	-0.014
3.700	-0.011
3.713	-0.009
3.725	-0.007
3.737	-0.006
3.746	-0.032


==> figure/csv_ML/data_ML-6.tsv <==
0.000	-0.000
0.012	-0.000
0.025	-0.000
0.037	-0.000
0.050	-0.000
0.062	-0.000
0.075	-0.000
0.088	-0.000
0.100	-0.000
0.113	-0.000
0.125	-0.000
0.137	-0.000
0.150	-0.000
0.162	-0.000
0.175	-0.000
0.188	-0.000
0.200	-0.000
0.213	-0.000
0.225	-0.000
0.238	-0.000
0.250	-0.000
0.262	-0.000
0.275	-0.000
0.287	-0.000
0.300	-0.000
0.312	-0.000
0.325	-0.000
0.338	0.000
0.350	0.000
0.363	0.000
0.375	0.000
0.387	0.000
0.400	0.000
0.412	0.000
0.425	0.000
0.438	0.000
0.450	0.000
0.463	0.000
0.475	0.000
0.488	0.000
0.500	0.000
0.512	0.000
0.525	0.001
0.537	0.001
0.550	0.001
0.562	0.001
0.575	0.001
0.588	0.001
0.600	0.001
0.613	0.001
0.625	0.001
0.637	0.001
0.650	0.001
0.662	0.001
0.675	0.001
0.688	0.001
0.700	0.001
0.713	0.001
0.725	0.001
0.738	0.001
0.750	0.001
0.762	0.001
0.775	0.001
0.787	0.001
0.800	0.002
0.812	0.002
0.825	0.002
0.838	0.002
0.850	0.002
0.863	0.002
0.875	0.002
0.887	0.002
0.900	0.002
0.912	0.002
0.925	0.002
0.938	0.002
0.950	0.002
0.963	0.002
0.975	0.002
0.987	0.002
1.000	0.002
1.012	0.002
1.025	0.002
1.037	0.003
1.050	0.003
1.062	0.003
1.075	0.003
1.088	0.003
1.100	0.003
1.112	0.003
1.125	0.003
1.137	0.003
1.150	0.003
1.162	0.003
1.175	0.003
1.188	0.003
1.200	0.003
1.213	0.003
1.225	0.003
1.237	0.003
1.250	0.003
1.262	0.003
1.275	0.003
1.287	0.003
1.300	0.003
1.312	0.003
1.325	0.004
1.338	0.004
1.350	0.004
1.362	0.004
1.375	0.004
1.387	0.004
1.400	0.004
1.412	0.004
1.425	0.004
1.438	0.004
1.450	0.004
1.463	0.004
1.475	0.004
1.487	0.004
1.500	0.004
1.512	0.004
1.525	0.004
1.537	0.004
1.550	0.004
1.562	0.004
1.575	0.004
1.588	0.004
1.600	0.004
1.612	0.004
1.625	0.004
1.637	0.004
1.650	0.004
1.662	0.004
1.675	0.004
1.688	0.004
1.700	0.004
1.713	0.004
1.725	0.004
1.737	0.004
1.750	0.004
1.762	0.004
1.775	0.004
1.787	0.004
1.800	0.004
1.812	0.004
1.825	0.004
1.838	0.004
1.850	0.004
1.862	0.004
1.875	0.004
1.887	0.004
1.900	0.004
1.912	0.004
1.925	0.004
1.938	0.004
1.950	0.004
1.963	0.004
1.975	0.004
1.987	0.004
2.000	0.004
2.012	0.004
2.025	0.004
2.037	0.004
2.050	0.004
2.062	0.004
2.075	0.004
2.088	0.004
2.100	0.004
2.112	0.003
2.125	0.003
2.137	0.003
2.150	0.003
2.162	0.003
2.175	0.003
2.188	0.003
2.200	0.003
2.213	0.003
2.225	0.003
2.237	0.003
2.250	0.003
2.262	0.003
2.275	0.003
2.287	0.003
2.300	0.003
2.312	0.003
2.325	0.003
2.338	0.002
2.350	0.002
2.362	0.002
2.375	0.002
2.387	0.002
2.400	0.002
2.412	0.002
2.425	0.002
2.438	0.002
2.450	0.002
2.463	0.001
2.475	0.001
2.487	0.001
2.500	0.001
2.512	0.001
2.525	0.001
2.537	0.001
2.550	0.001
2.562	0.001
2.575	0.000
2.588	0.000
2.600	0.000
2.612	0.000
2.625	0.000
2.637	-0.000
2.650	-0.000
2.662	-0.000
2.675	-0.000
2.688	-0.001
2.700	-0.001
2.713	-0.001
2.725	-0.001
2.737	-0.001
2.750	-0.001
2.762	-0.001
2.775	-0.001
2.787	-0.002
2.800	-0.002
2.812	-0.002
2.825	-0.002
2.838	-0.002
2.850	-0.002
2.862	-0.002
2.875	-0.003
2.887	-0.003
2.900	-0.003
2.912	-0.003
2.925	-0.003
2.938	-0.003
2.950	-0.003
2.963	-0.003
2.975	-0.004
2.987	-0.004
3.000	-0.004
3.012	-0.004
3.025	-0.004
3.037	-0.004
3.050	-0.004
3.062	-0.004
3.075	-0.005
3.088	-0.005
3.100	-0.005
3.112	-0.005
3.125	-0.005
3.137	-0.005
3.150	-0.005
3.162	-0.005
3.175	-0.006
3.188	-0.006
3.200	-0.006
3.213	-0.006
3.225	-0.006
3.237	-0.006
3.250	-0.006
3.262	-0.006
3.275	-0.007
3.287	-0.007
3.300	-0.007
3.312	-0.007
3.325	-0.007
3.338	-0.007
3.350	-0.007
3.362	-0.007
3.375	-0.007
3.387	-0.008
3.400	-0.008
3.412	-0.008
3.425	-0.008
3.438	-0.008
3.450	-0.008
3.463	-0.008
3.475	-0.008
3.487	-0.008
3.500	-0.008
3.512	-0.009
3.525	-0.009
3.537	-0.009
3.550	-0.009
3.562	-0.009
3.575	-0.009
3.588	-0.009
3.600	-0.009
3.612	-0.009
3.625	-0.009
3.637	-0.010
3.650	-0.010
3.662	-0.010
3.675	-0.008
3.688	-0.007
3.700	-0.005
3.713	-0.004
3.725	-0.002
3.737	-0.001
3.746	0.000


==> figure/csv_ML/data_ML-7.tsv <==
0.000	0.044
0.012	0.044
0.025	0.044
0.037	0.044
0.050	0.044
0.062	0.044
0.075	0.044
0.088	0.044
0.100	0.044
0.113	0.045
0.125	0.045
0.137	0.045
0.150	0.046
0.162	0.046
0.175	0.046
0.188	0.047
0.200	0.047
0.213	0.048
0.225	0.048
0.238	0.049
0.250	0.049
0.262	0.050
0.275	0.050
0.287	0.051
0.300	0.051
0.312	0.052
0.325	0.053
0.338	0.053
0.350	0.054
0.363	0.055
0.375	0.056
0.387	0.056
0.400	0.057
0.412	0.058
0.425	0.059
0.438	0.060
0.450	0.061
0.463	0.062
0.475	0.062
0.488	0.063
0.500	0.064
0.512	0.065
0.525	0.066
0.537	0.067
0.550	0.068
0.562	0.069
0.575	0.071
0.588	0.072
0.600	0.073
0.613	0.074
0.625	0.075
0.637	0.076
0.650	0.077
0.662	0.079
0.675	0.080
0.688	0.081
0.700	0.082
0.713	0.084
0.725	0.085
0.738	0.086
0.750	0.088
0.762	0.089
0.775	0.090
0.787	0.092
0.800	0.093
0.812	0.095
0.825	0.096
0.838	0.097
0.850	0.099
0.863	0.100
0.875	0.102
0.887	0.103
0.900	0.105
0.912	0.106
0.925	0.108
0.938	0.109
0.950	0.111
0.963	0.113
0.975	0.114
0.987	0.116
1.000	0.117
1.012	0.119
1.025	0.121
1.037	0.122
1.050	0.124
1.062	0.126
1.075	0.127
1.088	0.129
1.100	0.131
1.112	0.133
1.125	0.134
1.137	0.136
1.150	0.138
1.162	0.140
1.175	0.141
1.188	0.143
1.200	0.145
1.213	0.147
1.225	0.149
1.237	0.151
1.250	0.152
1.262	0.154
1.275	0.156
1.287	0.158
1.300	0.160
1.312	0.162
1.325	0.164
1.338	0.166
1.350	0.167
1.362	0.169
1.375	0.171
1.387	0.173
1.400	0.175
1.412	0.177
1.425	0.179
1.438	0.181
1.450	0.183
1.463	0.185
1.475	0.187
1.487	0.189
1.500	0.191
1.512	0.193
1.525	0.195
1.537	0.197
1.550	0.199
1.562	0.201
1.575	0.203
1.588	0.205
1.600	0.207
1.612	0.209
1.625	0.211
1.637	0.213
1.650	0.215
1.662	0.217
1.675	0.219
1.688	0.221
1.700	0.223
1.713	0.226
1.725	0.228
1.737	0.230
1.750	0.232
1.762	0.234
1.775	0.236
1.787	0.238
1.800	0.240
1.812	0.242
1.825	0.244
1.838	0.246
1.850	0.248
1.862	0.250
1.875	0.252
1.887	0.255
1.900	0.257
1.912	0.259
1.925	0.261
1.938	0.263
1.950	0.265
1.963	0.267
1.975	0.269
1.987	0.271
2.000	0.273
2.012	0.275
2.025	0.277
2.037	0.279
2.050	0.281
2.062	0.283
2.075	0.285
2.088	0.288
2.100	0.290
2.112	0.292
2.125	0.294
2.137	0.296
2.150	0.298
2.162	0.300
2.175	0.302
2.188	0.304
2.200	0.306
2.213	0.308
2.225	0.310
2.237	0.312
2.250	0.314
2.262	0.316
2.275	0.318
2.287	0.320
2.300	0.322
2.312	0.324
2.325	0.326
2.338	0.328
2.350	0.329
2.362	0.331
2.375	0.333
2.387	0.335
2.400	0.337
2.412	0.339
2.425	0.341
2.438	0.343
2.450	0.345
2.463	0.347
2.475	0.348
2.487	0.350
2.500	0.352
2.512	0.354
2.525	0.356
2.537	0.358
2.550	0.359
2.562	0.361
2.575	0.363
2.588	0.365
2.600	0.366
2.612	0.368
2.625	0.370
2.637	0.372
2.650	0.373
2.662	0.375
2.675	0.377
2.688	0.379
2.700	0.380
2.713	0.382
2.725	0.383
2.737	0.385
2.750	0.387
2.762	0.388
2.775	0.390
2.787	0.392
2.800	0.393
2.812	0.395
2.825	0.396
2.838	0.398
2.850	0.399
2.862	0.401
2.875	0.402
2.887	0.404
2.900	0.405
2.912	0.407
2.925	0.408
2.938	0.409
2.950	0.411
2.963	0.412
2.975	0.413
2.987	0.415
3.000	0.416
3.012	0.417
3.025	0.419
3.037	0.420
3.050	0.421
3.062	0.423
3.075	0.424
3.088	0.425
3.100	0.426
3.112	0.427
3.125	0.428
3.137	0.430
3.150	0.431
3.162	0.432
3.175	0.433
3.188	0.434
3.200	0.435
3.213	0.436
3.225	0.437
3.237	0.438
3.250	0.439
3.262	0.440
3.275	0.441
3.287	0.442
3.300	0.443
3.312	0.443
3.325	0.444
3.338	0.445
3.350	0.446
3.362	0.447
3.375	0.447
3.387	0.448
3.400	0.449
3.412	0.449
3.425	0.450
3.438	0.451
3.450	0.451
3.463	0.452
3.475	0.452
3.487	0.453
3.500	0.453
3.512	0.454
3.525	0.454
3.537	0.455
3.550	0.455
3.562	0.456
3.575	0.456
3.588	0.456
3.600	0.457
3.612	0.457
3.625	0.457
3.637	0.457
3.650	0.458
3.662	0.458
3.675	0.458
3.688	0.458
3.700	0.458
3.713	0.458
3.725	0.458
3.737	0.459
3.746	0.459


==> figure/csv_ML/data_ML-8.tsv <==
0.000	0.043
0.012	0.043
0.025	0.044
0.037	0.044
0.050	0.044
0.062	0.044
0.075	0.044
0.088	0.044
0.100	0.044
0.113	0.045
0.125	0.045
0.137	0.045
0.150	0.046
0.162	0.046
0.175	0.046
0.188	0.047
0.200	0.047
0.213	0.048
0.225	0.048
0.238	0.049
0.250	0.049
0.262	0.050
0.275	0.050
0.287	0.051
0.300	0.051
0.312	0.052
0.325	0.053
0.338	0.053
0.350	0.054
0.363	0.055
0.375	0.056
0.387	0.056
0.400	0.057
0.412	0.058
0.425	0.059
0.438	0.060
0.450	0.061
0.463	0.062
0.475	0.062
0.488	0.063
0.500	0.064
0.512	0.065
0.525	0.066
0.537	0.067
0.550	0.068
0.562	0.069
0.575	0.071
0.588	0.072
0.600	0.073
0.613	0.074
0.625	0.075
0.637	0.076
0.650	0.077
0.662	0.079
0.675	0.080
0.688	0.081
0.700	0.082
0.713	0.084
0.725	0.085
0.738	0.086
0.750	0.088
0.762	0.089
0.775	0.090
0.787	0.092
0.800	0.093
0.812	0.095
0.825	0.096
0.838	0.097
0.850	0.099
0.863	0.100
0.875	0.102
0.887	0.103
0.900	0.105
0.912	0.106
0.925	0.108
0.938	0.109
0.950	0.111
0.963	0.113
0.975	0.114
0.987	0.116
1.000	0.117
1.012	0.119
1.025	0.121
1.037	0.122
1.050	0.124
1.062	0.126
1.075	0.127
1.088	0.129
1.100	0.131
1.112	0.133
1.125	0.134
1.137	0.136
1.150	0.138
1.162	0.140
1.175	0.141
1.188	0.143
1.200	0.145
1.213	0.147
1.225	0.149
1.237	0.151
1.250	0.152
1.262	0.154
1.275	0.156
1.287	0.158
1.300	0.160
1.312	0.162
1.325	0.164
1.338	0.166
1.350	0.167
1.362	0.169
1.375	0.171
1.387	0.173
1.400	0.175
1.412	0.177
1.425	0.179
1.438	0.181
1.450	0.183
1.463	0.185
1.475	0.187
1.487	0.189
1.500	0.191
1.512	0.193
1.525	0.195
1.537	0.197
1.550	0.199
1.562	0.201
1.575	0.203
1.588	0.205
1.600	0.207
1.612	0.209
1.625	0.211
1.637	0.213
1.650	0.215
1.662	0.217
1.675	0.219
1.688	0.221
1.700	0.223
1.713	0.226
1.725	0.228
1.737	0.230
1.750	0.232
1.762	0.234
1.775	0.236
1.787	0.238
1.800	0.240
1.812	0.242
1.825	0.244
1.838	0.246
1.850	0.248
1.862	0.250
1.875	0.252
1.887	0.255
1.900	0.257
1.912	0.259
1.925	0.261
1.938	0.263
1.950	0.265
1.963	0.267
1.975	0.269
1.987	0.271
2.000	0.273
2.012	0.275
2.025	0.277
2.037	0.279
2.050	0.281
2.062	0.283
2.075	0.285
2.088	0.288
2.100	0.290
2.112	0.292
2.125	0.294
2.137	0.296
2.150	0.298
2.162	0.300
2.175	0.302
2.188	0.304
2.200	0.306
2.213	0.308
2.225	0.310
2.237	0.312
2.250	0.314
2.262	0.316
2.275	0.318
2.287	0.320
2.300	0.322
2.312	0.324
2.325	0.326
2.338	0.328
2.350	0.329
2.362	0.331
2.375	0.333
2.387	0.335
2.400	0.337
2.412	0.339
2.425	0.341
2.438	0.343
2.450	0.345
2.463	0.347
2.475	0.348
2.487	0.350
2.500	0.352
2.512	0.354
2.525	0.356
2.537	0.358
2.550	0.359
2.562	0.361
2.575	0.363
2.588	0.365
2.600	0.366
2.612	0.368
2.625	0.370
2.637	0.372
2.650	0.373
2.662	0.375
2.675	0.377
2.688	0.379
2.700	0.380
2.713	0.382
2.725	0.383
2.737	0.385
2.750	0.387
2.762	0.388
2.775	0.390
2.787	0.392
2.800	0.393
2.812	0.395
2.825	0.396
2.838	0.398
2.850	0.399
2.862	0.401
2.875	0.402
2.887	0.404
2.900	0.405
2.912	0.407
2.925	0.408
2.938	0.409
2.950	0.411
2.963	0.412
2.975	0.413
2.987	0.415
3.000	0.416
3.012	0.417
3.025	0.419
3.037	0.420
3.050	0.421
3.062	0.423
3.075	0.424
3.088	0.425
3.100	0.426
3.112	0.427
3.125	0.428
3.137	0.430
3.150	0.431
3.162	0.432
3.175	0.433
3.188	0.434
3.200	0.435
3.213	0.436
3.225	0.437
3.237	0.438
3.250	0.439
3.262	0.440
3.275	0.441
3.287	0.442
3.300	0.442
3.312	0.443
3.325	0.444
3.338	0.445
3.350	0.446
3.362	0.447
3.375	0.447
3.387	0.448
3.400	0.449
3.412	0.449
3.425	0.450
3.438	0.451
3.450	0.451
3.463	0.452
3.475	0.452
3.487	0.453
3.500	0.453
3.512	0.454
3.525	0.454
3.537	0.455
3.550	0.455
3.562	0.456
3.575	0.456
3.588	0.456
3.600	0.457
3.612	0.457
3.625	0.457
3.637	0.457
3.650	0.458
3.662	0.458
3.675	0.458
3.688	0.458
3.700	0.458
3.713	0.458
3.725	0.458
3.737	0.458
3.746	0.458


==> figure/csv_ML/data_ML-9.tsv <==
0.000	0.003
0.012	0.003
0.025	0.004
0.037	0.007
0.050	0.010
0.062	0.014
0.075	0.018
0.088	0.021
0.100	0.024
0.113	0.029
0.125	0.032
0.137	0.036
0.150	0.038
0.162	0.042
0.175	0.045
0.188	0.048
0.200	0.051
0.213	0.054
0.225	0.055
0.238	0.059
0.250	0.061
0.262	0.063
0.275	0.065
0.287	0.068
0.300	0.072
0.312	0.074
0.325	0.076
0.338	0.080
0.350	0.082
0.363	0.084
0.375	0.086
0.387	0.090
0.400	0.092
0.412	0.095
0.425	0.096
0.438	0.096
0.450	0.100
0.463	0.104
0.475	0.106
0.488	0.109
0.500	0.110
0.512	0.113
0.525	0.114
0.537	0.117
0.550	0.120
0.562	0.121
0.575	0.124
0.588	0.124
0.600	0.126
0.613	0.127
0.625	0.131
0.637	0.136
0.650	0.137
0.662	0.137
0.675	0.138
0.688	0.141
0.700	0.145
0.713	0.146
0.725	0.149
0.738	0.150
0.750	0.152
0.762	0.152
0.775	0.153
0.787	0.156
0.800	0.160
0.812	0.162
0.825	0.164
0.838	0.165
0.850	0.164
0.863	0.167
0.875	0.169
0.887	0.171
0.900	0.174
0.912	0.174
0.925	0.174
0.938	0.175
0.950	0.179
0.963	0.181
0.975	0.183
0.987	0.183
1.000	0.183
1.012	0.187
1.025	0.188
1.037	0.190
1.050	0.190
1.062	0.190
1.075	0.191
1.088	0.193
1.100	0.195
1.112	0.196
1.125	0.201
1.137	0.200
1.150	0.200
1.162	0.201
1.175	0.205
1.188	0.205
1.200	0.205
1.213	0.204
1.225	0.205
1.237	0.209
1.250	0.211
1.262	0.209
1.275	0.210
1.287	0.214
1.300	0.217
1.312	0.215
1.325	0.212
1.338	0.213
1.350	0.219
1.362	0.218
1.375	0.217
1.387	0.218
1.400	0.217
1.412	0.220
1.425	0.226
1.438	0.223
1.450	0.221
1.463	0.225
1.475	0.224
1.487	0.224
1.500	0.227
1.512	0.225
1.525	0.227
1.537	0.230
1.550	0.230
1.562	0.226
1.575	0.228
1.588	0.229
1.600	0.229
1.612	0.230
1.625	0.231
1.637	0.232
1.650	0.233
1.662	0.232
1.675	0.233
1.688	0.232
1.700	0.234
1.713	0.234
1.725	0.234
1.737	0.231
1.750	0.233
1.762	0.236
1.775	0.235
1.787	0.232
1.800	0.234
1.812	0.232
1.825	0.236
1.838	0.235
1.850	0.234
1.862	0.232
1.875	0.235
1.887	0.237
1.900	0.235
1.912	0.232
1.925	0.232
1.938	0.236
1.950	0.236
1.963	0.230
1.975	0.231
1.987	0.236
2.000	0.234
2.012	0.233
2.025	0.231
2.037	0.230
2.050	0.234
2.062	0.236
2.075	0.232
2.088	0.228
2.100	0.230
2.112	0.235
2.125	0.233
2.137	0.228
2.150	0.229
2.162	0.229
2.175	0.229
2.188	0.228
2.200	0.226
2.213	0.226
2.225	0.228
2.237	0.226
2.250	0.224
2.262	0.221
2.275	0.224
2.287	0.225
2.300	0.221
2.312	0.219
2.325	0.220
2.338	0.220
2.350	0.220
2.362	0.220
2.375	0.215
2.387	0.217
2.400	0.216
2.412	0.218
2.425	0.216
2.438	0.214
2.450	0.214
2.463	0.212
2.475	0.211
2.487	0.209
2.500	0.207
2.512	0.206
2.525	0.205
2.537	0.206
2.550	0.204
2.562	0.198
2.575	0.198
2.588	0.198
2.600	0.200
2.612	0.201
2.625	0.195
2.637	0.193
2.650	0.190
2.662	0.193
2.675	0.190
2.688	0.190
2.700	0.187
2.713	0.188
2.725	0.186
2.737	0.185
2.750	0.185
2.762	0.181
2.775	0.179
2.787	0.179
2.800	0.178
2.812	0.178
2.825	0.178
2.838	0.173
2.850	0.172
2.862	0.171
2.875	0.171
2.887	0.171
2.900	0.169
2.912	0.166
2.925	0.161
2.938	0.158
2.950	0.158
2.963	0.155
2.975	0.156
2.987	0.152
3.000	0.146
3.012	0.143
3.025	0.139
3.037	0.140
3.050	0.138
3.062	0.137
3.075	0.135
3.088	0.131
3.100	0.128
3.112	0.128
3.125	0.127
3.137	0.125
3.150	0.124
3.162	0.124
3.175	0.120
3.188	0.116
3.200	0.114
3.213	0.113
3.225	0.111
3.237	0.110
3.250	0.108
3.262	0.106
3.275	0.104
3.287	0.103
3.300	0.099
3.312	0.096
3.325	0.091
3.338	0.088
3.350	0.087
3.362	0.085
3.375	0.083
3.387	0.080
3.400	0.079
3.412	0.076
3.425	0.075
3.438	0.072
3.450	0.069
3.463	0.065
3.475	0.061
3.487	0.058
3.500	0.054
3.512	0.053
3.525	0.049
3.537	0.048
3.550	0.044
3.562	0.043
3.575	0.039
3.588	0.036
3.600	0.035
3.612	0.032
3.625	0.029
3.637	0.026
3.650	0.023
3.662	0.021
3.675	0.018
3.688	0.016
3.700	0.013
3.713	0.011
3.725	0.009
3.737	0.008
3.746	0.006


==> figure/learning_framework_overview_1.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'learning_framework_overview_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{279.6235044bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16196134)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{learning_framework_overview_1.pdf}}%
    \put(0.02517382,0.94557736){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{q}_{init} \in  \mathbb{R}^{7}$\end{tabular}}}}%
    \put(0.03840604,0.67025364){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{p}_{t} \in\mathbb{R}^3$\end{tabular}}}}%
    \put(0.01260014,0.32828562){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{R}_0^e\in\mathbb{R}^{3\times{3}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{learning_framework_overview_1.pdf}}%
    \put(0.90916463,0.72960296){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$j_e$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{learning_framework_overview_1.pdf}}%
    \put(0.9099719,0.37064983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$j_w$\end{tabular}}}}%
    \put(0.90805603,0.54979949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$j_s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{learning_framework_overview_1.pdf}}%
    \put(0.51106218,0.61450425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{learning_framework_overview_1.pdf}}%
    \put(0.09697838,0.01846461){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\zeta} \in \mathbb{R}^{19}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figure/robot_coordinate.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'robot_coordinate.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{robot_coordinate.pdf}}%
  \end{picture}%
\endgroup%


==> figure/robot_coordinate_offcial.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'robot_coordinate_offcial.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324.6179031bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.3398742)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{robot_coordinate_offcial.pdf}}%
    \put(-0.56477557,2.57841698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37131564\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{robot_coordinate_offcial.pdf}}%
    \put(0.20422,2.1459416){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z_0$\end{tabular}}}}%
    \put(0.38022142,2.1759011){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_0$\end{tabular}}}}%
    \put(0.29792497,2.2782192){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{robot_coordinate_offcial.pdf}}%
    \put(0.35235925,1.8775531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{robot_coordinate_offcial.pdf}}%
    \put(0.05826749,1.41428101){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{robot_coordinate_offcial.pdf}}%
    \put(0.36135985,1.26989057){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{robot_coordinate_offcial.pdf}}%
    \put(-0.00357993,0.94984143){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{robot_coordinate_offcial.pdf}}%
    \put(0.3877646,0.74344774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{robot_coordinate_offcial.pdf}}%
    \put(0.04659814,0.4293895){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{robot_coordinate_offcial.pdf}}%
    \put(0.14228664,0.16216251){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_8$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{robot_coordinate_offcial.pdf}}%
    \put(0.41126904,0.02420368){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_9$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{robot_coordinate_offcial.pdf}}%
  \end{picture}%
\endgroup%


==> figure/robot_target_configuration.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'robot_target_configuration.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{683.18048913bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01660379)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{robot_target_configuration.pdf}}%
    \put(0.87131258,0.46451528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_2$\end{tabular}}}}%
    \put(0.57856613,0.12822462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_4$\end{tabular}}}}%
    \put(0.2037626,0.01956941){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$q_6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{robot_target_configuration.pdf}}%
  \end{picture}%
\endgroup%


==> figure/system_overview.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'system_overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{517.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7258539)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{system_overview.pdf}}%
    \put(0.63543884,0.18776091){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scalebox{0.8}{MATLAB/Simulink}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{system_overview.pdf}}%
    \put(0.84962147,0.31598474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}NIC 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{system_overview.pdf}}%
    \put(0.73808539,0.24689899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}TwinCAT\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{system_overview.pdf}}%
    \put(0.75493789,0.66830899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scalebox{0.8}{EtherCAT}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{system_overview.pdf}}%
    \put(0.04249086,0.45554893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scalebox{0.8}{KUKA LBR iiwa 14}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{system_overview.pdf}}%
    \put(0.65152908,0.31211352){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}NIC 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{system_overview.pdf}}%
    \put(0.52327087,0.64163765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scalebox{0.8}{EtherCAT}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{system_overview.pdf}}%
    \put(0.77414395,0.12648693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{system_overview.pdf}}%
    \put(0.10131307,0.23716792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scalebox{0.8}{spherical pendulum}$\end{tabular}}}}%
    \put(0.15351609,0.2065538){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\scalebox{0.8}{tool}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figure/training_result/RAL_inverse_IK-1.tsv <==
0.000	13.400
1.000	81.650
2.000	85.350
3.000	86.350
4.000	88.100
5.000	88.500
6.000	89.450
7.000	89.250
8.000	90.150
9.000	91.150
10.000	90.050
11.000	91.550
12.000	89.850
13.000	91.450
14.000	91.000
15.000	92.150
16.000	91.600
17.000	90.700
18.000	91.850
19.000	92.650
20.000	92.650
21.000	91.850
22.000	93.550
23.000	92.650
24.000	93.400
25.000	92.550
26.000	91.900
27.000	92.750
28.000	92.150
29.000	91.700
30.000	92.400
31.000	93.000
32.000	93.500
33.000	92.800
34.000	92.600
35.000	93.850
36.000	93.500
37.000	92.450
38.000	93.350
39.000	93.850
40.000	93.100
41.000	94.300
42.000	93.400
43.000	93.000
44.000	93.550
45.000	94.750
46.000	93.100
47.000	93.400
48.000	93.500
49.000	93.300
50.000	94.400
51.000	93.750
52.000	92.850
53.000	94.100
54.000	94.050
55.000	93.450
56.000	94.400
57.000	94.000
58.000	92.850
59.000	93.600
60.000	94.150
61.000	93.250
62.000	94.550
63.000	94.250
64.000	94.450
65.000	94.150
66.000	94.500
67.000	93.400
68.000	94.050
69.000	93.550
70.000	95.250
71.000	94.600
72.000	94.750
73.000	94.000
74.000	94.000
75.000	93.800
76.000	93.800
77.000	93.900
78.000	94.100
79.000	94.300
80.000	94.900
81.000	94.750
82.000	93.750
83.000	93.850
84.000	93.800
85.000	93.700
86.000	95.400
87.000	95.750
88.000	94.250
89.000	94.750
90.000	93.950
91.000	95.400
92.000	94.700
93.000	94.050
94.000	94.500
95.000	94.550
96.000	94.700
97.000	94.300
98.000	95.100
99.000	94.450
100.000	95.050
101.000	94.150
102.000	93.600
103.000	95.350
104.000	94.200
105.000	94.600
106.000	95.300
107.000	94.500
108.000	95.700
109.000	94.600
110.000	94.600
111.000	94.550
112.000	94.950
113.000	95.450
114.000	95.150
115.000	95.250
116.000	94.700
117.000	94.450
118.000	95.100
119.000	94.800
120.000	94.650
121.000	94.700
122.000	94.500
123.000	94.950
124.000	93.850
125.000	94.750
126.000	94.050
127.000	94.400
128.000	93.850
129.000	95.100
130.000	95.350
131.000	94.600
132.000	94.450
133.000	94.650
134.000	94.850
135.000	95.150
136.000	94.800
137.000	95.150
138.000	94.800
139.000	94.300
140.000	95.550
141.000	94.400
142.000	95.150
143.000	94.850
144.000	95.400
145.000	94.950
146.000	95.150
147.000	95.100
148.000	94.800
149.000	95.000
150.000	94.650
151.000	95.700
152.000	94.200
153.000	95.200
154.000	95.100
155.000	95.000
156.000	95.450
157.000	95.000
158.000	95.250
159.000	95.550
160.000	95.350
161.000	94.900
162.000	95.750
163.000	94.600
164.000	94.950
165.000	95.300
166.000	95.100
167.000	94.400
168.000	95.150
169.000	94.550
170.000	94.550
171.000	95.700
172.000	94.400
173.000	95.400
174.000	94.650
175.000	95.750
176.000	95.650
177.000	95.550
178.000	95.200
179.000	95.300
180.000	95.250
181.000	95.450
182.000	95.800
183.000	95.250
184.000	94.650
185.000	95.150
186.000	94.400
187.000	94.400
188.000	94.800
189.000	95.400
190.000	94.650
191.000	95.450
192.000	95.500
193.000	95.400
194.000	96.250
195.000	94.050
196.000	95.550
197.000	94.900
198.000	95.900
199.000	95.450
200.000	95.700
201.000	95.000
202.000	96.100
203.000	95.550
204.000	96.000
205.000	96.050
206.000	95.850
207.000	95.900
208.000	95.950
209.000	95.200
210.000	95.650
211.000	95.300
212.000	95.850
213.000	95.250
214.000	95.700
215.000	95.450
216.000	95.600
217.000	95.600
218.000	95.900
219.000	95.400
220.000	95.150
221.000	95.950
222.000	95.700
223.000	95.600
224.000	95.300
225.000	95.400
226.000	96.100
227.000	95.650
228.000	94.950
229.000	96.100
230.000	95.700
231.000	95.900
232.000	95.400
233.000	95.050
234.000	95.400
235.000	95.700
236.000	95.350
237.000	95.050
238.000	95.300
239.000	95.000
240.000	95.250
241.000	94.700
242.000	95.400
243.000	95.650
244.000	95.600
245.000	96.700
246.000	96.100
247.000	95.800
248.000	95.350
249.000	95.700
250.000	95.600
251.000	95.500
252.000	95.650
253.000	94.950
254.000	96.100
255.000	94.600
256.000	95.850
257.000	95.600
258.000	96.100
259.000	96.000
260.000	96.500
261.000	95.400
262.000	95.700
263.000	95.850
264.000	96.000
265.000	95.850
266.000	95.400
267.000	95.250
268.000	95.750
269.000	95.600
270.000	95.350
271.000	95.800
272.000	95.600
273.000	96.150
274.000	95.300
275.000	95.850
276.000	96.200
277.000	95.600
278.000	96.150
279.000	95.050
280.000	95.950
281.000	95.900
282.000	95.200
283.000	95.650
284.000	95.700
285.000	94.950
286.000	95.700
287.000	95.200
288.000	95.750
289.000	96.000
290.000	95.900
291.000	96.300
292.000	96.100
293.000	95.850
294.000	95.850
295.000	95.050
296.000	95.550
297.000	96.200
298.000	95.700
299.000	95.650
300.000	96.100
301.000	96.000
302.000	95.400
303.000	95.150
304.000	95.200
305.000	95.750
306.000	96.950
307.000	96.000
308.000	96.150
309.000	95.650
310.000	96.000
311.000	95.600
312.000	95.950
313.000	96.150
314.000	95.350
315.000	96.200
316.000	95.500
317.000	95.550
318.000	95.350
319.000	96.250
320.000	96.450
321.000	96.100
322.000	95.950
323.000	96.200
324.000	95.950
325.000	95.100
326.000	96.000
327.000	95.350
328.000	95.550
329.000	96.050
330.000	96.050
331.000	96.450
332.000	95.550
333.000	95.600
334.000	95.600
335.000	95.950
336.000	96.300
337.000	95.400
338.000	96.200
339.000	96.000
340.000	95.650
341.000	95.800
342.000	95.700
343.000	95.850
344.000	95.950
345.000	96.600
346.000	96.100
347.000	96.100
348.000	96.450
349.000	96.500
350.000	95.450
351.000	95.500
352.000	95.350
353.000	95.450
354.000	95.950
355.000	96.100
356.000	95.850
357.000	95.550
358.000	96.050
359.000	95.350
360.000	96.000
361.000	94.800
362.000	95.500
363.000	95.250
364.000	95.700
365.000	96.050
366.000	95.900
367.000	96.050
368.000	95.750
369.000	95.900
370.000	96.200
371.000	96.200
372.000	95.900
373.000	96.150
374.000	95.900
375.000	94.950
376.000	95.400
377.000	95.950
378.000	95.350
379.000	95.950
380.000	96.400
381.000	95.950
382.000	95.950
383.000	95.350
384.000	95.550
385.000	95.400
386.000	96.200
387.000	95.700
388.000	96.300
389.000	95.500
390.000	95.650
391.000	96.300
392.000	95.950
393.000	95.950
394.000	96.650
395.000	96.300
396.000	95.900
397.000	95.550
398.000	96.450
399.000	96.300
400.000	96.400
401.000	96.450
402.000	96.200
403.000	96.700
404.000	96.350
405.000	96.150
406.000	96.850
407.000	95.700
408.000	95.250
409.000	97.150
410.000	96.450
411.000	95.150
412.000	95.750
413.000	95.500
414.000	95.900
415.000	96.200
416.000	95.700
417.000	96.150
418.000	96.100
419.000	96.350
420.000	96.400
421.000	95.850
422.000	96.250
423.000	95.800
424.000	96.050
425.000	97.000
426.000	95.950
427.000	95.650
428.000	96.350
429.000	95.350
430.000	95.950
431.000	95.600
432.000	95.400
433.000	96.200
434.000	95.600
435.000	96.500
436.000	96.350
437.000	95.450
438.000	96.350
439.000	96.050
440.000	96.350
441.000	95.550
442.000	95.750
443.000	96.450
444.000	96.350
445.000	95.850
446.000	96.850
447.000	96.000
448.000	95.550
449.000	95.850
450.000	95.900
451.000	95.550
452.000	96.400
453.000	96.150
454.000	95.850
455.000	96.250
456.000	95.800
457.000	96.600
458.000	94.900
459.000	96.450
460.000	95.500
461.000	96.350
462.000	96.550
463.000	95.000
464.000	95.550
465.000	95.800
466.000	95.800
467.000	96.350
468.000	96.300
469.000	95.650
470.000	96.800
471.000	95.350
472.000	96.000
473.000	96.150
474.000	96.350
475.000	96.100
476.000	96.950
477.000	96.350
478.000	95.500
479.000	96.050
480.000	96.900
481.000	96.350
482.000	96.100
483.000	95.600
484.000	96.900
485.000	95.650
486.000	96.400
487.000	95.650
488.000	96.100
489.000	96.300
490.000	95.550
491.000	95.950
492.000	95.950
493.000	96.700
494.000	95.850
495.000	97.300
496.000	95.550
497.000	97.100
498.000	95.350
499.000	97.150
500.000	95.400


==> figure/training_result/RAL_inverse_IK-2.tsv <==
0.000	19.830
1.000	81.588
2.000	84.887
3.000	86.428
4.000	87.841
5.000	88.506
6.000	89.182
7.000	89.648
8.000	90.007
9.000	90.126
10.000	90.609
11.000	90.784
12.000	90.897
13.000	91.182
14.000	91.226
15.000	91.521
16.000	91.736
17.000	91.445
18.000	91.769
19.000	91.967
20.000	91.831
21.000	92.044
22.000	92.206
23.000	92.238
24.000	92.193
25.000	92.245
26.000	92.314
27.000	92.544
28.000	92.564
29.000	92.541
30.000	92.678
31.000	92.776
32.000	92.663
33.000	92.566
34.000	92.701
35.000	92.899
36.000	92.825
37.000	92.801
38.000	92.846
39.000	92.973
40.000	93.016
41.000	93.020
42.000	93.085
43.000	92.966
44.000	93.226
45.000	93.256
46.000	93.138
47.000	93.298
48.000	93.189
49.000	93.375
50.000	92.796
51.000	93.534
52.000	93.426
53.000	93.428
54.000	93.487
55.000	93.476
56.000	93.472
57.000	93.543
58.000	93.441
59.000	93.258
60.000	93.630
61.000	93.406
62.000	93.618
63.000	93.546
64.000	93.586
65.000	93.788
66.000	93.828
67.000	93.356
68.000	93.584
69.000	93.546
70.000	93.577
71.000	93.615
72.000	93.734
73.000	93.752
74.000	93.329
75.000	93.740
76.000	93.900
77.000	93.838
78.000	93.771
79.000	93.602
80.000	93.595
81.000	93.437
82.000	93.703
83.000	93.694
84.000	93.885
85.000	93.962
86.000	93.777
87.000	93.792
88.000	93.770
89.000	93.910
90.000	93.772
91.000	93.983
92.000	93.961
93.000	93.892
94.000	93.869
95.000	93.857
96.000	93.793
97.000	93.688
98.000	93.975
99.000	94.136
100.000	94.141
101.000	93.866
102.000	93.744
103.000	94.007
104.000	94.007
105.000	94.072
106.000	93.973
107.000	94.018
108.000	94.189
109.000	94.019
110.000	93.932
111.000	94.129
112.000	94.223
113.000	93.972
114.000	93.932
115.000	94.063
116.000	94.042
117.000	94.246
118.000	94.134
119.000	94.059
120.000	94.084
121.000	94.239
122.000	94.258
123.000	94.210
124.000	94.086
125.000	94.256
126.000	94.271
127.000	94.263
128.000	93.949
129.000	94.270
130.000	94.278
131.000	94.318
132.000	94.055
133.000	94.183
134.000	94.131
135.000	94.354
136.000	94.221
137.000	94.307
138.000	94.230
139.000	94.248
140.000	94.326
141.000	94.226
142.000	94.318
143.000	94.105
144.000	94.358
145.000	93.961
146.000	94.335
147.000	94.096
148.000	93.956
149.000	94.230
150.000	94.184
151.000	94.216
152.000	94.514
153.000	94.298
154.000	94.227
155.000	94.342
156.000	94.246
157.000	94.462
158.000	94.363
159.000	94.440
160.000	94.254
161.000	94.252
162.000	94.327
163.000	94.489
164.000	94.452
165.000	94.471
166.000	94.434
167.000	94.320
168.000	94.483
169.000	94.329
170.000	94.343
171.000	94.393
172.000	94.452
173.000	94.455
174.000	94.340
175.000	94.434
176.000	94.491
177.000	94.449
178.000	94.302
179.000	94.517
180.000	94.462
181.000	94.337
182.000	94.082
183.000	94.387
184.000	94.291
185.000	94.430
186.000	94.407
187.000	94.503
188.000	94.433
189.000	94.443
190.000	94.359
191.000	94.459
192.000	94.270
193.000	94.416
194.000	94.461
195.000	94.419
196.000	94.695
197.000	94.623
198.000	94.446
199.000	94.320
200.000	94.431
201.000	94.537
202.000	94.583
203.000	94.563
204.000	94.659
205.000	94.525
206.000	94.644
207.000	94.669
208.000	94.459
209.000	94.420
210.000	94.504
211.000	94.387
212.000	94.607
213.000	94.361
214.000	94.560
215.000	94.450
216.000	94.612
217.000	94.311
218.000	94.478
219.000	94.480
220.000	94.627
221.000	94.303
222.000	94.593
223.000	94.365
224.000	94.502
225.000	94.539
226.000	94.531
227.000	94.414
228.000	94.191
229.000	94.539
230.000	94.528
231.000	94.517
232.000	94.325
233.000	94.470
234.000	94.409
235.000	94.549
236.000	94.631
237.000	94.586
238.000	94.587
239.000	94.652
240.000	94.455
241.000	94.503
242.000	94.441
243.000	94.667
244.000	94.521
245.000	94.647
246.000	94.470
247.000	94.676
248.000	94.398
249.000	94.642
250.000	94.527
251.000	94.367
252.000	94.400
253.000	94.429
254.000	94.490
255.000	94.455
256.000	94.435
257.000	94.588
258.000	94.173
259.000	94.546
260.000	94.603
261.000	94.493
262.000	94.520
263.000	94.319
264.000	94.606
265.000	94.488
266.000	94.659
267.000	94.602
268.000	94.477
269.000	94.539
270.000	94.431
271.000	94.615
272.000	94.579
273.000	94.480
274.000	94.653
275.000	94.531
276.000	94.574
277.000	94.582
278.000	94.626
279.000	94.602
280.000	94.535
281.000	94.537
282.000	94.704
283.000	94.651
284.000	94.676
285.000	94.418
286.000	94.669
287.000	94.634
288.000	94.455
289.000	94.645
290.000	94.641
291.000	94.663
292.000	94.613
293.000	94.521
294.000	94.671
295.000	94.665
296.000	94.300
297.000	94.559
298.000	94.782
299.000	94.690
300.000	94.639
301.000	94.657
302.000	94.624
303.000	94.727
304.000	94.461
305.000	94.661
306.000	94.749
307.000	94.656
308.000	94.812
309.000	94.752
310.000	94.627
311.000	94.662
312.000	94.643
313.000	94.696
314.000	94.675
315.000	94.847
316.000	94.581
317.000	94.660
318.000	94.705
319.000	94.663
320.000	94.674
321.000	94.542
322.000	94.474
323.000	94.698
324.000	94.561
325.000	94.575
326.000	94.724
327.000	94.772
328.000	94.681
329.000	94.695
330.000	94.669
331.000	94.568
332.000	94.682
333.000	94.678
334.000	94.636
335.000	94.695
336.000	94.498
337.000	94.527
338.000	94.682
339.000	94.323
340.000	94.667
341.000	94.658
342.000	94.600
343.000	94.763
344.000	94.583
345.000	94.760
346.000	94.792
347.000	94.706
348.000	94.747
349.000	94.751
350.000	94.764
351.000	94.750
352.000	94.569
353.000	94.728
354.000	94.722
355.000	94.738
356.000	94.738
357.000	94.779
358.000	94.375
359.000	94.605
360.000	94.595
361.000	94.777
362.000	94.635
363.000	94.692
364.000	94.753
365.000	94.571
366.000	94.580
367.000	94.729
368.000	94.750
369.000	94.732
370.000	94.817
371.000	94.640
372.000	94.679
373.000	94.562
374.000	94.727
375.000	94.717
376.000	94.763
377.000	94.779
378.000	94.699
379.000	94.777
380.000	94.646
381.000	94.771
382.000	94.663
383.000	94.710
384.000	94.743
385.000	94.604
386.000	94.695
387.000	94.748
388.000	94.857
389.000	94.712
390.000	94.614
391.000	94.713
392.000	94.730
393.000	94.844
394.000	94.736
395.000	94.531
396.000	94.831
397.000	94.546
398.000	94.779
399.000	94.612
400.000	94.853
401.000	94.724
402.000	94.427
403.000	94.686
404.000	94.669
405.000	94.823
406.000	94.681
407.000	94.646
408.000	94.583
409.000	94.848
410.000	94.626
411.000	94.631
412.000	94.759
413.000	94.900
414.000	94.768
415.000	94.799
416.000	94.687
417.000	94.697
418.000	94.613
419.000	94.566
420.000	94.802
421.000	94.709
422.000	94.730
423.000	94.467
424.000	94.821
425.000	94.733
426.000	94.858
427.000	94.731
428.000	94.750
429.000	94.377
430.000	94.684
431.000	94.558
432.000	94.647
433.000	94.746
434.000	94.866
435.000	94.806
436.000	94.773
437.000	94.716
438.000	94.689
439.000	94.619
440.000	94.811
441.000	94.739
442.000	94.701
443.000	94.770
444.000	94.863
445.000	94.740
446.000	94.587
447.000	94.744
448.000	94.798
449.000	94.633
450.000	94.626
451.000	94.751
452.000	94.690
453.000	94.787
454.000	94.696
455.000	94.718
456.000	94.840
457.000	94.717
458.000	94.697
459.000	94.654
460.000	94.753
461.000	94.781
462.000	94.677
463.000	94.671
464.000	94.669
465.000	94.606
466.000	94.838
467.000	94.652
468.000	94.670
469.000	94.806
470.000	94.923
471.000	94.786
472.000	94.778
473.000	94.897
474.000	94.910
475.000	94.643
476.000	94.796
477.000	94.787
478.000	94.823
479.000	94.756
480.000	94.843
481.000	94.837
482.000	94.643
483.000	94.640
484.000	94.857
485.000	94.904
486.000	94.741
487.000	94.619
488.000	94.885
489.000	94.822
490.000	94.833
491.000	94.614
492.000	94.656
493.000	94.880
494.000	94.628
495.000	94.785
496.000	94.841
497.000	94.819
498.000	94.754
499.000	94.815
500.000	94.778


==> figure/training_result/RAL_inverse_IK-3.tsv <==
0.000	2.074
1.000	0.469
2.000	0.381
3.000	0.364
4.000	0.304
5.000	0.291
6.000	0.282
7.000	0.272
8.000	0.259
9.000	0.223
10.000	0.251
11.000	0.229
12.000	0.244
13.000	0.235
14.000	0.228
15.000	0.194
16.000	0.221
17.000	0.236
18.000	0.205
19.000	0.180
20.000	0.182
21.000	0.200
22.000	0.176
23.000	0.198
24.000	0.180
25.000	0.187
26.000	0.204
27.000	0.173
28.000	0.203
29.000	0.210
30.000	0.194
31.000	0.183
32.000	0.177
33.000	0.179
34.000	0.176
35.000	0.156
36.000	0.168
37.000	0.189
38.000	0.165
39.000	0.160
40.000	0.165
41.000	0.152
42.000	0.179
43.000	0.161
44.000	0.161
45.000	0.146
46.000	0.183
47.000	0.153
48.000	0.161
49.000	0.161
50.000	0.140
51.000	0.156
52.000	0.156
53.000	0.149
54.000	0.149
55.000	0.156
56.000	0.156
57.000	0.146
58.000	0.163
59.000	0.167
60.000	0.141
61.000	0.166
62.000	0.146
63.000	0.153
64.000	0.147
65.000	0.148
66.000	0.140
67.000	0.165
68.000	0.150
69.000	0.163
70.000	0.132
71.000	0.140
72.000	0.130
73.000	0.148
74.000	0.148
75.000	0.163
76.000	0.149
77.000	0.152
78.000	0.154
79.000	0.137
80.000	0.125
81.000	0.142
82.000	0.149
83.000	0.160
84.000	0.143
85.000	0.156
86.000	0.131
87.000	0.107
88.000	0.143
89.000	0.137
90.000	0.151
91.000	0.127
92.000	0.135
93.000	0.137
94.000	0.138
95.000	0.137
96.000	0.128
97.000	0.145
98.000	0.120
99.000	0.142
100.000	0.134
101.000	0.134
102.000	0.161
103.000	0.130
104.000	0.140
105.000	0.147
106.000	0.123
107.000	0.135
108.000	0.111
109.000	0.130
110.000	0.131
111.000	0.141
112.000	0.125
113.000	0.123
114.000	0.119
115.000	0.119
116.000	0.135
117.000	0.130
118.000	0.112
119.000	0.138
120.000	0.130
121.000	0.127
122.000	0.134
123.000	0.123
124.000	0.155
125.000	0.124
126.000	0.155
127.000	0.148
128.000	0.135
129.000	0.122
130.000	0.111
131.000	0.125
132.000	0.143
133.000	0.131
134.000	0.133
135.000	0.130
136.000	0.120
137.000	0.126
138.000	0.117
139.000	0.135
140.000	0.122
141.000	0.135
142.000	0.117
143.000	0.123
144.000	0.112
145.000	0.120
146.000	0.117
147.000	0.110
148.000	0.125
149.000	0.124
150.000	0.140
151.000	0.112
152.000	0.140
153.000	0.124
154.000	0.117
155.000	0.123
156.000	0.120
157.000	0.129
158.000	0.125
159.000	0.108
160.000	0.125
161.000	0.121
162.000	0.108
163.000	0.136
164.000	0.122
165.000	0.130
166.000	0.123
167.000	0.142
168.000	0.123
169.000	0.133
170.000	0.127
171.000	0.114
172.000	0.132
173.000	0.120
174.000	0.139
175.000	0.116
176.000	0.117
177.000	0.109
178.000	0.117
179.000	0.124
180.000	0.111
181.000	0.110
182.000	0.113
183.000	0.121
184.000	0.121
185.000	0.121
186.000	0.133
187.000	0.131
188.000	0.127
189.000	0.114
190.000	0.125
191.000	0.114
192.000	0.119
193.000	0.108
194.000	0.100
195.000	0.144
196.000	0.110
197.000	0.115
198.000	0.103
199.000	0.114
200.000	0.114
201.000	0.124
202.000	0.105
203.000	0.114
204.000	0.096
205.000	0.103
206.000	0.098
207.000	0.099
208.000	0.102
209.000	0.109
210.000	0.102
211.000	0.110
212.000	0.096
213.000	0.126
214.000	0.103
215.000	0.123
216.000	0.107
217.000	0.111
218.000	0.112
219.000	0.122
220.000	0.115
221.000	0.101
222.000	0.113
223.000	0.111
224.000	0.120
225.000	0.127
226.000	0.103
227.000	0.107
228.000	0.113
229.000	0.106
230.000	0.114
231.000	0.111
232.000	0.131
233.000	0.120
234.000	0.116
235.000	0.120
236.000	0.109
237.000	0.117
238.000	0.108
239.000	0.129
240.000	0.110
241.000	0.142
242.000	0.117
243.000	0.105
244.000	0.119
245.000	0.090
246.000	0.098
247.000	0.108
248.000	0.104
249.000	0.104
250.000	0.115
251.000	0.102
252.000	0.107
253.000	0.129
254.000	0.094
255.000	0.125
256.000	0.094
257.000	0.106
258.000	0.091
259.000	0.101
260.000	0.095
261.000	0.112
262.000	0.114
263.000	0.111
264.000	0.095
265.000	0.101
266.000	0.109
267.000	0.121
268.000	0.109
269.000	0.112
270.000	0.107
271.000	0.110
272.000	0.107
273.000	0.099
274.000	0.106
275.000	0.107
276.000	0.110
277.000	0.121
278.000	0.097
279.000	0.111
280.000	0.105
281.000	0.104
282.000	0.114
283.000	0.113
284.000	0.109
285.000	0.115
286.000	0.105
287.000	0.114
288.000	0.097
289.000	0.105
290.000	0.096
291.000	0.090
292.000	0.105
293.000	0.113
294.000	0.115
295.000	0.112
296.000	0.115
297.000	0.101
298.000	0.105
299.000	0.099
300.000	0.107
301.000	0.101
302.000	0.116
303.000	0.117
304.000	0.121
305.000	0.114
306.000	0.086
307.000	0.102
308.000	0.097
309.000	0.114
310.000	0.104
311.000	0.105
312.000	0.112
313.000	0.098
314.000	0.108
315.000	0.104
316.000	0.108
317.000	0.102
318.000	0.123
319.000	0.100
320.000	0.096
321.000	0.096
322.000	0.100
323.000	0.101
324.000	0.101
325.000	0.116
326.000	0.107
327.000	0.109
328.000	0.112
329.000	0.093
330.000	0.103
331.000	0.082
332.000	0.103
333.000	0.107
334.000	0.110
335.000	0.090
336.000	0.092
337.000	0.115
338.000	0.095
339.000	0.100
340.000	0.112
341.000	0.100
342.000	0.109
343.000	0.101
344.000	0.108
345.000	0.092
346.000	0.092
347.000	0.095
348.000	0.083
349.000	0.089
350.000	0.118
351.000	0.111
352.000	0.105
353.000	0.106
354.000	0.096
355.000	0.098
356.000	0.111
357.000	0.112
358.000	0.114
359.000	0.117
360.000	0.094
361.000	0.124
362.000	0.102
363.000	0.116
364.000	0.109
365.000	0.101
366.000	0.108
367.000	0.094
368.000	0.101
369.000	0.108
370.000	0.096
371.000	0.098
372.000	0.098
373.000	0.094
374.000	0.100
375.000	0.120
376.000	0.116
377.000	0.101
378.000	0.113
379.000	0.108
380.000	0.092
381.000	0.098
382.000	0.103
383.000	0.111
384.000	0.110
385.000	0.116
386.000	0.100
387.000	0.106
388.000	0.090
389.000	0.117
390.000	0.122
391.000	0.096
392.000	0.101
393.000	0.098
394.000	0.089
395.000	0.102
396.000	0.104
397.000	0.108
398.000	0.098
399.000	0.092
400.000	0.096
401.000	0.092
402.000	0.101
403.000	0.093
404.000	0.090
405.000	0.092
406.000	0.085
407.000	0.102
408.000	0.115
409.000	0.079
410.000	0.090
411.000	0.119
412.000	0.111
413.000	0.105
414.000	0.108
415.000	0.096
416.000	0.117
417.000	0.101
418.000	0.101
419.000	0.096
420.000	0.097
421.000	0.100
422.000	0.094
423.000	0.097
424.000	0.090
425.000	0.073
426.000	0.095
427.000	0.124
428.000	0.095
429.000	0.108
430.000	0.113
431.000	0.117
432.000	0.119
433.000	0.093
434.000	0.103
435.000	0.087
436.000	0.092
437.000	0.112
438.000	0.101
439.000	0.101
440.000	0.097
441.000	0.109
442.000	0.106
443.000	0.090
444.000	0.090
445.000	0.098
446.000	0.082
447.000	0.105
448.000	0.105
449.000	0.100
450.000	0.108
451.000	0.114
452.000	0.098
453.000	0.090
454.000	0.106
455.000	0.093
456.000	0.103
457.000	0.088
458.000	0.116
459.000	0.093
460.000	0.109
461.000	0.099
462.000	0.098
463.000	0.114
464.000	0.103
465.000	0.104
466.000	0.097
467.000	0.097
468.000	0.092
469.000	0.106
470.000	0.076
471.000	0.104
472.000	0.095
473.000	0.088
474.000	0.091
475.000	0.091
476.000	0.082
477.000	0.094
478.000	0.102
479.000	0.095
480.000	0.091
481.000	0.086
482.000	0.101
483.000	0.100
484.000	0.081
485.000	0.101
486.000	0.101
487.000	0.109
488.000	0.095
489.000	0.093
490.000	0.102
491.000	0.095
492.000	0.089
493.000	0.087
494.000	0.105
495.000	0.082
496.000	0.114
497.000	0.077
498.000	0.113
499.000	0.077
500.000	0.120


==> figure/training_result/RAL_inverse_IK-4.tsv <==
0.000	2.032
1.000	0.482
2.000	0.394
3.000	0.352
4.000	0.318
5.000	0.299
6.000	0.281
7.000	0.268
8.000	0.258
9.000	0.252
10.000	0.242
11.000	0.240
12.000	0.233
13.000	0.227
14.000	0.227
15.000	0.218
16.000	0.214
17.000	0.218
18.000	0.211
19.000	0.207
20.000	0.208
21.000	0.204
22.000	0.202
23.000	0.199
24.000	0.198
25.000	0.198
26.000	0.194
27.000	0.191
28.000	0.189
29.000	0.190
30.000	0.185
31.000	0.185
32.000	0.185
33.000	0.188
34.000	0.185
35.000	0.182
36.000	0.183
37.000	0.184
38.000	0.181
39.000	0.177
40.000	0.177
41.000	0.176
42.000	0.175
43.000	0.177
44.000	0.172
45.000	0.171
46.000	0.175
47.000	0.170
48.000	0.170
49.000	0.168
50.000	0.182
51.000	0.164
52.000	0.167
53.000	0.166
54.000	0.164
55.000	0.164
56.000	0.166
57.000	0.164
58.000	0.165
59.000	0.171
60.000	0.160
61.000	0.167
62.000	0.162
63.000	0.164
64.000	0.163
65.000	0.158
66.000	0.157
67.000	0.167
68.000	0.164
69.000	0.163
70.000	0.161
71.000	0.161
72.000	0.159
73.000	0.159
74.000	0.171
75.000	0.158
76.000	0.156
77.000	0.155
78.000	0.158
79.000	0.159
80.000	0.161
81.000	0.167
82.000	0.159
83.000	0.161
84.000	0.154
85.000	0.154
86.000	0.158
87.000	0.156
88.000	0.158
89.000	0.156
90.000	0.157
91.000	0.153
92.000	0.153
93.000	0.154
94.000	0.155
95.000	0.155
96.000	0.156
97.000	0.160
98.000	0.152
99.000	0.150
100.000	0.148
101.000	0.156
102.000	0.159
103.000	0.153
104.000	0.152
105.000	0.151
106.000	0.152
107.000	0.152
108.000	0.147
109.000	0.151
110.000	0.153
111.000	0.149
112.000	0.148
113.000	0.151
114.000	0.153
115.000	0.151
116.000	0.150
117.000	0.146
118.000	0.149
119.000	0.150
120.000	0.150
121.000	0.146
122.000	0.146
123.000	0.147
124.000	0.152
125.000	0.145
126.000	0.145
127.000	0.147
128.000	0.152
129.000	0.146
130.000	0.145
131.000	0.145
132.000	0.152
133.000	0.147
134.000	0.150
135.000	0.145
136.000	0.147
137.000	0.144
138.000	0.147
139.000	0.146
140.000	0.144
141.000	0.146
142.000	0.146
143.000	0.151
144.000	0.144
145.000	0.155
146.000	0.144
147.000	0.150
148.000	0.153
149.000	0.147
150.000	0.149
151.000	0.145
152.000	0.141
153.000	0.145
154.000	0.145
155.000	0.144
156.000	0.147
157.000	0.142
158.000	0.145
159.000	0.142
160.000	0.147
161.000	0.146
162.000	0.145
163.000	0.141
164.000	0.143
165.000	0.141
166.000	0.143
167.000	0.145
168.000	0.140
169.000	0.147
170.000	0.144
171.000	0.144
172.000	0.142
173.000	0.141
174.000	0.144
175.000	0.142
176.000	0.141
177.000	0.142
178.000	0.146
179.000	0.141
180.000	0.141
181.000	0.146
182.000	0.148
183.000	0.143
184.000	0.147
185.000	0.141
186.000	0.143
187.000	0.142
188.000	0.142
189.000	0.142
190.000	0.142
191.000	0.141
192.000	0.146
193.000	0.141
194.000	0.143
195.000	0.142
196.000	0.137
197.000	0.137
198.000	0.142
199.000	0.145
200.000	0.143
201.000	0.141
202.000	0.138
203.000	0.140
204.000	0.140
205.000	0.141
206.000	0.137
207.000	0.139
208.000	0.143
209.000	0.143
210.000	0.140
211.000	0.143
212.000	0.139
213.000	0.145
214.000	0.138
215.000	0.141
216.000	0.138
217.000	0.146
218.000	0.142
219.000	0.144
220.000	0.137
221.000	0.145
222.000	0.139
223.000	0.146
224.000	0.140
225.000	0.140
226.000	0.140
227.000	0.143
228.000	0.148
229.000	0.141
230.000	0.140
231.000	0.141
232.000	0.147
233.000	0.142
234.000	0.142
235.000	0.141
236.000	0.139
237.000	0.138
238.000	0.140
239.000	0.138
240.000	0.143
241.000	0.141
242.000	0.143
243.000	0.139
244.000	0.140
245.000	0.138
246.000	0.142
247.000	0.137
248.000	0.144
249.000	0.139
250.000	0.140
251.000	0.147
252.000	0.144
253.000	0.143
254.000	0.141
255.000	0.143
256.000	0.144
257.000	0.138
258.000	0.149
259.000	0.140
260.000	0.139
261.000	0.139
262.000	0.139
263.000	0.146
264.000	0.139
265.000	0.142
266.000	0.138
267.000	0.139
268.000	0.143
269.000	0.140
270.000	0.144
271.000	0.140
272.000	0.139
273.000	0.144
274.000	0.137
275.000	0.141
276.000	0.140
277.000	0.140
278.000	0.138
279.000	0.140
280.000	0.140
281.000	0.140
282.000	0.138
283.000	0.138
284.000	0.138
285.000	0.145
286.000	0.139
287.000	0.139
288.000	0.144
289.000	0.140
290.000	0.139
291.000	0.138
292.000	0.140
293.000	0.143
294.000	0.138
295.000	0.137
296.000	0.150
297.000	0.141
298.000	0.136
299.000	0.137
300.000	0.137
301.000	0.138
302.000	0.138
303.000	0.138
304.000	0.145
305.000	0.138
306.000	0.138
307.000	0.138
308.000	0.136
309.000	0.137
310.000	0.139
311.000	0.138
312.000	0.138
313.000	0.139
314.000	0.139
315.000	0.134
316.000	0.141
317.000	0.139
318.000	0.136
319.000	0.138
320.000	0.138
321.000	0.143
322.000	0.145
323.000	0.139
324.000	0.141
325.000	0.140
326.000	0.136
327.000	0.137
328.000	0.138
329.000	0.138
330.000	0.140
331.000	0.140
332.000	0.141
333.000	0.138
334.000	0.140
335.000	0.138
336.000	0.143
337.000	0.143
338.000	0.140
339.000	0.149
340.000	0.139
341.000	0.139
342.000	0.140
343.000	0.139
344.000	0.141
345.000	0.139
346.000	0.137
347.000	0.139
348.000	0.138
349.000	0.138
350.000	0.136
351.000	0.138
352.000	0.142
353.000	0.139
354.000	0.137
355.000	0.138
356.000	0.136
357.000	0.139
358.000	0.147
359.000	0.139
360.000	0.142
361.000	0.137
362.000	0.140
363.000	0.139
364.000	0.136
365.000	0.141
366.000	0.142
367.000	0.137
368.000	0.138
369.000	0.137
370.000	0.137
371.000	0.139
372.000	0.139
373.000	0.144
374.000	0.139
375.000	0.137
376.000	0.137
377.000	0.137
378.000	0.140
379.000	0.136
380.000	0.141
381.000	0.137
382.000	0.139
383.000	0.138
384.000	0.139
385.000	0.143
386.000	0.138
387.000	0.139
388.000	0.134
389.000	0.140
390.000	0.143
391.000	0.139
392.000	0.138
393.000	0.136
394.000	0.139
395.000	0.145
396.000	0.135
397.000	0.142
398.000	0.137
399.000	0.144
400.000	0.137
401.000	0.139
402.000	0.147
403.000	0.139
404.000	0.140
405.000	0.136
406.000	0.140
407.000	0.141
408.000	0.144
409.000	0.136
410.000	0.142
411.000	0.142
412.000	0.136
413.000	0.135
414.000	0.136
415.000	0.136
416.000	0.141
417.000	0.142
418.000	0.144
419.000	0.143
420.000	0.138
421.000	0.138
422.000	0.138
423.000	0.145
424.000	0.135
425.000	0.141
426.000	0.136
427.000	0.141
428.000	0.140
429.000	0.147
430.000	0.139
431.000	0.143
432.000	0.143
433.000	0.139
434.000	0.137
435.000	0.136
436.000	0.138
437.000	0.137
438.000	0.142
439.000	0.141
440.000	0.137
441.000	0.139
442.000	0.139
443.000	0.136
444.000	0.135
445.000	0.140
446.000	0.144
447.000	0.137
448.000	0.136
449.000	0.142
450.000	0.141
451.000	0.139
452.000	0.141
453.000	0.139
454.000	0.143
455.000	0.140
456.000	0.135
457.000	0.139
458.000	0.138
459.000	0.141
460.000	0.139
461.000	0.139
462.000	0.141
463.000	0.140
464.000	0.140
465.000	0.144
466.000	0.137
467.000	0.145
468.000	0.141
469.000	0.139
470.000	0.135
471.000	0.139
472.000	0.139
473.000	0.138
474.000	0.135
475.000	0.140
476.000	0.138
477.000	0.137
478.000	0.138
479.000	0.141
480.000	0.138
481.000	0.138
482.000	0.144
483.000	0.144
484.000	0.138
485.000	0.136
486.000	0.139
487.000	0.143
488.000	0.135
489.000	0.136
490.000	0.139
491.000	0.147
492.000	0.143
493.000	0.137
494.000	0.143
495.000	0.138
496.000	0.138
497.000	0.137
498.000	0.139
499.000	0.137
500.000	0.138


==> figure/training_result/RAL_inverse_IK_virtual_angle-1.tsv <==
0.000	10.625
1.000	41.340
2.000	45.355
3.000	53.200
4.000	56.500
5.000	60.360
6.000	63.015
7.000	65.135
8.000	66.125
9.000	68.105
10.000	68.360
11.000	70.425
12.000	70.330
13.000	71.540
14.000	71.500
15.000	72.570
16.000	72.060
17.000	73.340
18.000	73.840
19.000	74.560
20.000	74.690
21.000	74.320
22.000	75.085
23.000	75.400
24.000	75.565
25.000	75.185
26.000	76.775
27.000	74.620
28.000	76.740
29.000	76.295
30.000	76.845
31.000	76.205
32.000	77.455
33.000	77.215
34.000	78.095
35.000	77.250
36.000	77.750
37.000	78.485
38.000	78.595
39.000	78.650
40.000	77.600
41.000	77.970
42.000	78.775
43.000	77.495
44.000	79.580
45.000	78.740
46.000	79.810
47.000	78.395
48.000	79.430
49.000	79.310
50.000	78.585
51.000	80.620
52.000	79.065
53.000	79.895
54.000	80.330
55.000	79.740
56.000	80.905
57.000	80.620
58.000	80.820
59.000	79.590
60.000	80.600
61.000	81.275
62.000	80.770
63.000	80.385
64.000	81.220
65.000	81.635
66.000	81.410
67.000	81.620
68.000	79.395
69.000	80.925
70.000	81.635
71.000	81.315
72.000	81.650
73.000	81.855
74.000	81.415
75.000	82.225
76.000	82.670
77.000	81.505
78.000	82.490
79.000	82.560
80.000	82.580
81.000	82.400
82.000	82.425
83.000	82.375
84.000	81.555
85.000	83.045
86.000	82.940
87.000	82.625
88.000	83.220
89.000	83.245
90.000	82.035
91.000	83.675
92.000	83.125
93.000	83.555
94.000	83.795
95.000	83.290
96.000	82.145
97.000	83.090
98.000	83.450
99.000	83.295
100.000	83.135
101.000	83.505
102.000	84.170
103.000	83.625
104.000	83.435
105.000	83.275
106.000	82.550
107.000	83.955
108.000	83.765
109.000	83.930
110.000	83.240
111.000	84.125
112.000	84.030
113.000	83.900
114.000	83.225
115.000	83.930
116.000	83.230
117.000	83.795
118.000	84.440
119.000	83.885
120.000	83.850
121.000	84.250
122.000	83.640
123.000	83.465
124.000	84.995
125.000	83.485
126.000	84.510
127.000	84.670
128.000	84.320
129.000	83.750
130.000	84.405
131.000	84.975
132.000	84.690
133.000	84.460
134.000	84.860
135.000	84.450
136.000	85.510
137.000	84.775
138.000	85.160
139.000	84.780
140.000	84.575
141.000	84.870
142.000	83.965
143.000	83.635
144.000	84.400
145.000	85.610
146.000	85.495
147.000	83.885
148.000	85.230
149.000	85.295
150.000	85.145
151.000	84.760
152.000	85.065
153.000	84.995
154.000	85.535
155.000	84.905
156.000	85.240
157.000	85.720
158.000	85.615
159.000	84.955
160.000	85.140
161.000	85.230
162.000	85.225
163.000	84.985
164.000	85.795
165.000	85.745
166.000	85.730
167.000	85.910
168.000	85.585
169.000	86.075
170.000	85.270
171.000	85.275
172.000	85.925
173.000	85.650
174.000	85.700
175.000	86.220
176.000	85.220
177.000	85.770
178.000	85.120
179.000	85.495
180.000	85.235
181.000	85.885
182.000	85.930
183.000	86.240
184.000	86.350
185.000	85.650
186.000	85.915
187.000	86.205
188.000	85.975
189.000	86.685
190.000	86.150
191.000	86.245
192.000	85.710
193.000	86.250
194.000	86.755
195.000	86.505
196.000	86.485
197.000	86.145
198.000	86.400
199.000	85.325
200.000	84.840
201.000	86.325
202.000	86.265
203.000	86.390
204.000	86.470
205.000	85.970
206.000	86.415
207.000	86.515
208.000	86.750
209.000	86.240
210.000	86.450
211.000	86.245
212.000	85.885
213.000	86.210
214.000	86.645
215.000	86.405
216.000	85.740
217.000	85.825
218.000	86.470
219.000	86.845
220.000	85.810
221.000	86.420
222.000	86.385
223.000	86.315
224.000	86.025
225.000	86.735
226.000	86.250
227.000	86.780
228.000	86.335
229.000	86.455
230.000	86.860
231.000	86.080
232.000	86.650
233.000	86.570
234.000	87.165
235.000	86.550
236.000	87.000
237.000	87.395
238.000	86.205
239.000	86.300
240.000	86.690
241.000	86.565
242.000	86.980
243.000	86.520
244.000	87.580
245.000	86.470
246.000	87.255
247.000	86.985
248.000	87.170
249.000	87.240
250.000	87.035
251.000	87.025
252.000	86.740
253.000	86.840
254.000	87.015
255.000	85.365
256.000	86.915
257.000	86.995
258.000	87.155
259.000	87.360
260.000	87.530
261.000	86.210
262.000	86.985
263.000	87.925
264.000	87.070
265.000	87.220
266.000	87.445
267.000	87.510
268.000	86.470
269.000	87.240
270.000	87.380
271.000	86.855
272.000	86.925
273.000	87.380
274.000	87.370
275.000	86.860
276.000	87.455
277.000	87.740
278.000	87.505
279.000	85.375
280.000	87.190
281.000	87.625
282.000	87.030
283.000	87.735
284.000	86.910
285.000	87.645
286.000	87.810
287.000	87.130
288.000	86.880
289.000	87.320
290.000	87.670
291.000	87.340
292.000	87.115
293.000	88.080
294.000	86.925
295.000	86.850
296.000	87.280
297.000	87.445
298.000	87.795
299.000	87.825
300.000	87.955
301.000	86.980
302.000	87.010
303.000	87.795
304.000	87.820
305.000	87.230
306.000	86.970
307.000	87.900
308.000	87.075
309.000	87.795
310.000	87.535
311.000	87.485
312.000	88.040
313.000	88.060
314.000	87.625
315.000	86.245
316.000	87.415
317.000	87.735
318.000	87.320
319.000	87.740
320.000	87.575
321.000	87.050
322.000	87.550
323.000	87.115
324.000	87.690
325.000	87.625
326.000	87.825
327.000	88.160
328.000	87.530
329.000	87.240
330.000	87.970
331.000	87.705
332.000	87.990
333.000	87.690
334.000	87.575
335.000	87.675
336.000	87.655
337.000	87.380
338.000	87.765
339.000	88.195
340.000	87.700
341.000	87.505
342.000	86.980
343.000	87.970
344.000	87.395
345.000	88.140
346.000	88.290
347.000	86.230
348.000	88.000
349.000	87.090
350.000	88.045
351.000	87.960
352.000	87.970
353.000	87.680
354.000	88.360
355.000	88.525
356.000	87.660
357.000	88.265
358.000	88.260
359.000	88.300
360.000	88.270
361.000	88.370
362.000	87.800
363.000	88.055
364.000	87.880
365.000	88.140
366.000	88.275
367.000	88.070
368.000	87.455
369.000	88.175
370.000	87.510
371.000	87.710
372.000	88.380
373.000	87.700
374.000	87.140
375.000	87.450
376.000	87.950
377.000	88.480
378.000	88.265
379.000	88.170
380.000	88.305
381.000	88.130
382.000	87.710
383.000	88.120
384.000	88.040
385.000	88.970
386.000	88.050
387.000	88.190
388.000	88.115
389.000	87.835
390.000	88.385
391.000	88.465
392.000	88.140
393.000	88.005
394.000	88.585
395.000	87.385
396.000	88.420
397.000	88.485
398.000	87.875
399.000	87.880
400.000	88.225
401.000	88.135
402.000	88.285
403.000	88.195
404.000	88.155
405.000	87.445
406.000	88.520
407.000	87.055
408.000	88.575
409.000	88.025
410.000	87.950
411.000	88.840
412.000	88.465
413.000	87.570
414.000	88.995
415.000	87.525
416.000	88.455
417.000	88.395
418.000	88.355
419.000	88.265
420.000	87.965
421.000	88.675
422.000	88.190
423.000	88.595
424.000	88.560
425.000	88.750
426.000	88.265
427.000	88.555
428.000	88.710
429.000	87.790
430.000	88.580
431.000	88.295
432.000	88.745
433.000	88.390
434.000	88.275
435.000	88.195
436.000	87.995
437.000	88.615
438.000	88.790
439.000	88.470
440.000	88.015
441.000	88.415
442.000	88.475
443.000	88.450
444.000	87.835
445.000	88.065
446.000	88.645
447.000	88.820
448.000	88.595
449.000	88.575
450.000	88.130
451.000	88.500
452.000	87.950
453.000	88.155
454.000	88.500
455.000	88.990
456.000	88.700
457.000	88.805
458.000	89.315
459.000	88.900
460.000	89.230
461.000	87.410
462.000	88.940
463.000	88.880
464.000	88.460
465.000	88.715
466.000	88.810
467.000	88.270
468.000	88.940
469.000	88.955
470.000	89.050
471.000	87.620
472.000	88.240
473.000	88.625
474.000	89.010
475.000	88.565
476.000	88.565
477.000	89.040
478.000	88.525
479.000	88.625
480.000	89.595
481.000	88.705
482.000	88.905
483.000	89.165
484.000	88.835
485.000	88.940
486.000	89.210
487.000	89.285
488.000	89.065
489.000	88.390
490.000	88.685
491.000	88.890
492.000	89.160
493.000	88.825
494.000	88.915
495.000	88.755
496.000	88.440
497.000	88.560
498.000	88.825
499.000	89.020
500.000	88.655


==> figure/training_result/RAL_inverse_IK_virtual_angle-2.tsv <==
0.000	10.697
1.000	40.793
2.000	45.791
3.000	52.406
4.000	57.034
5.000	60.198
6.000	62.698
7.000	64.694
8.000	66.171
9.000	67.436
10.000	68.468
11.000	69.384
12.000	70.156
13.000	70.781
14.000	71.488
15.000	72.009
16.000	72.331
17.000	72.530
18.000	73.382
19.000	73.606
20.000	74.150
21.000	74.275
22.000	74.879
23.000	74.660
24.000	75.209
25.000	75.152
26.000	75.825
27.000	74.446
28.000	76.363
29.000	76.384
30.000	76.633
31.000	76.452
32.000	76.776
33.000	76.934
34.000	77.391
35.000	77.267
36.000	77.743
37.000	77.563
38.000	78.062
39.000	78.191
40.000	76.754
41.000	77.439
42.000	77.955
43.000	78.372
44.000	78.459
45.000	78.306
46.000	78.536
47.000	78.113
48.000	78.849
49.000	78.787
50.000	79.093
51.000	79.600
52.000	78.990
53.000	79.777
54.000	79.499
55.000	79.751
56.000	80.122
57.000	79.962
58.000	79.358
59.000	79.906
60.000	79.624
61.000	80.371
62.000	80.221
63.000	78.825
64.000	80.600
65.000	80.651
66.000	80.588
67.000	80.852
68.000	80.175
69.000	80.498
70.000	81.202
71.000	80.858
72.000	81.040
73.000	81.408
74.000	81.126
75.000	81.163
76.000	81.192
77.000	79.944
78.000	81.690
79.000	81.637
80.000	81.590
81.000	81.106
82.000	80.739
83.000	81.763
84.000	80.656
85.000	81.660
86.000	81.908
87.000	82.029
88.000	81.581
89.000	81.820
90.000	81.606
91.000	82.051
92.000	82.351
93.000	82.324
94.000	82.087
95.000	82.415
96.000	81.378
97.000	82.283
98.000	82.281
99.000	82.660
100.000	82.154
101.000	82.694
102.000	81.875
103.000	82.259
104.000	82.473
105.000	82.212
106.000	82.234
107.000	82.661
108.000	82.840
109.000	83.019
110.000	82.624
111.000	83.054
112.000	83.119
113.000	83.028
114.000	83.186
115.000	81.800
116.000	82.433
117.000	82.807
118.000	83.064
119.000	83.143
120.000	83.370
121.000	83.200
122.000	83.069
123.000	82.569
124.000	83.379
125.000	81.989
126.000	83.406
127.000	83.651
128.000	83.449
129.000	82.535
130.000	82.831
131.000	83.573
132.000	83.649
133.000	82.762
134.000	82.724
135.000	83.417
136.000	83.710
137.000	83.757
138.000	83.075
139.000	82.933
140.000	83.781
141.000	83.055
142.000	82.694
143.000	81.203
144.000	83.777
145.000	84.067
146.000	84.033
147.000	83.763
148.000	83.627
149.000	83.929
150.000	83.528
151.000	82.068
152.000	83.831
153.000	84.184
154.000	84.075
155.000	84.109
156.000	83.987
157.000	84.293
158.000	84.342
159.000	83.530
160.000	84.092
161.000	84.296
162.000	84.209
163.000	84.316
164.000	84.318
165.000	84.112
166.000	84.408
167.000	84.234
168.000	84.384
169.000	84.508
170.000	83.827
171.000	84.580
172.000	84.590
173.000	84.188
174.000	83.586
175.000	84.520
176.000	83.722
177.000	84.310
178.000	83.054
179.000	84.266
180.000	83.311
181.000	84.658
182.000	84.321
183.000	84.585
184.000	84.741
185.000	84.568
186.000	84.828
187.000	84.611
188.000	84.414
189.000	84.632
190.000	84.795
191.000	84.329
192.000	84.499
193.000	84.961
194.000	84.378
195.000	84.816
196.000	84.906
197.000	84.944
198.000	85.059
199.000	84.342
200.000	83.578
201.000	85.154
202.000	83.810
203.000	84.616
204.000	84.722
205.000	84.981
206.000	85.184
207.000	84.976
208.000	84.913
209.000	85.019
210.000	84.713
211.000	85.295
212.000	84.934
213.000	84.542
214.000	84.743
215.000	84.792
216.000	84.366
217.000	84.256
218.000	85.342
219.000	84.766
220.000	84.668
221.000	84.644
222.000	84.833
223.000	85.240
224.000	85.059
225.000	84.509
226.000	84.323
227.000	84.377
228.000	84.763
229.000	85.083
230.000	84.550
231.000	84.980
232.000	85.001
233.000	84.835
234.000	85.268
235.000	85.235
236.000	85.213
237.000	85.486
238.000	85.332
239.000	85.583
240.000	85.202
241.000	85.111
242.000	85.234
243.000	85.034
244.000	85.326
245.000	85.388
246.000	85.661
247.000	85.272
248.000	85.319
249.000	85.222
250.000	85.484
251.000	85.646
252.000	85.036
253.000	85.392
254.000	85.262
255.000	84.922
256.000	85.284
257.000	85.221
258.000	85.477
259.000	85.752
260.000	85.493
261.000	85.630
262.000	85.398
263.000	85.781
264.000	85.614
265.000	85.713
266.000	85.625
267.000	85.464
268.000	85.171
269.000	85.373
270.000	85.801
271.000	85.372
272.000	85.800
273.000	85.237
274.000	85.773
275.000	85.198
276.000	85.678
277.000	85.862
278.000	85.600
279.000	83.725
280.000	85.882
281.000	85.508
282.000	85.044
283.000	86.052
284.000	85.475
285.000	85.522
286.000	85.745
287.000	85.744
288.000	84.971
289.000	85.894
290.000	85.941
291.000	85.946
292.000	85.440
293.000	85.801
294.000	85.877
295.000	85.808
296.000	85.713
297.000	85.842
298.000	85.874
299.000	86.035
300.000	86.205
301.000	85.166
302.000	85.817
303.000	85.784
304.000	85.959
305.000	85.472
306.000	85.734
307.000	84.953
308.000	84.613
309.000	85.920
310.000	85.851
311.000	85.734
312.000	85.895
313.000	86.245
314.000	86.069
315.000	85.368
316.000	85.875
317.000	86.124
318.000	86.138
319.000	86.177
320.000	85.512
321.000	86.038
322.000	86.063
323.000	85.637
324.000	85.820
325.000	86.213
326.000	86.243
327.000	86.121
328.000	85.495
329.000	86.146
330.000	86.264
331.000	85.923
332.000	85.985
333.000	85.897
334.000	85.580
335.000	85.968
336.000	86.227
337.000	85.437
338.000	86.141
339.000	85.954
340.000	85.606
341.000	85.855
342.000	85.734
343.000	85.798
344.000	86.108
345.000	86.021
346.000	86.279
347.000	84.990
348.000	86.287
349.000	86.221
350.000	86.212
351.000	85.825
352.000	86.037
353.000	86.297
354.000	86.333
355.000	86.130
356.000	86.148
357.000	86.287
358.000	86.406
359.000	85.980
360.000	86.106
361.000	85.961
362.000	85.870
363.000	86.289
364.000	86.053
365.000	86.261
366.000	86.059
367.000	85.845
368.000	85.988
369.000	86.013
370.000	85.669
371.000	86.516
372.000	86.111
373.000	85.879
374.000	86.270
375.000	85.445
376.000	85.914
377.000	86.419
378.000	86.445
379.000	86.176
380.000	85.947
381.000	86.445
382.000	85.815
383.000	86.141
384.000	86.103
385.000	85.700
386.000	86.285
387.000	86.395
388.000	86.402
389.000	85.700
390.000	86.140
391.000	85.865
392.000	86.154
393.000	86.244
394.000	86.428
395.000	86.180
396.000	86.456
397.000	86.345
398.000	86.069
399.000	86.325
400.000	85.865
401.000	86.293
402.000	86.459
403.000	86.372
404.000	85.816
405.000	85.988
406.000	85.398
407.000	85.840
408.000	86.478
409.000	86.440
410.000	85.818
411.000	86.382
412.000	86.530
413.000	86.247
414.000	86.423
415.000	86.005
416.000	86.627
417.000	86.411
418.000	86.354
419.000	86.319
420.000	86.451
421.000	86.299
422.000	86.227
423.000	86.142
424.000	86.697
425.000	86.477
426.000	86.243
427.000	86.259
428.000	86.550
429.000	86.105
430.000	85.978
431.000	86.449
432.000	86.127
433.000	86.576
434.000	86.218
435.000	86.461
436.000	86.330
437.000	86.444
438.000	86.618
439.000	86.200
440.000	86.580
441.000	86.752
442.000	86.240
443.000	86.500
444.000	86.176
445.000	86.477
446.000	86.712
447.000	86.608
448.000	86.181
449.000	86.504
450.000	86.247
451.000	86.789
452.000	85.728
453.000	85.910
454.000	86.570
455.000	86.453
456.000	86.307
457.000	86.502
458.000	86.620
459.000	86.527
460.000	86.494
461.000	86.096
462.000	86.657
463.000	86.510
464.000	86.603
465.000	86.299
466.000	86.006
467.000	86.147
468.000	86.531
469.000	86.463
470.000	86.586
471.000	86.189
472.000	85.092
473.000	86.223
474.000	86.132
475.000	86.683
476.000	86.435
477.000	86.571
478.000	86.637
479.000	86.654
480.000	86.629
481.000	86.526
482.000	86.561
483.000	86.605
484.000	86.723
485.000	86.301
486.000	86.525
487.000	86.809
488.000	86.660
489.000	85.989
490.000	86.290
491.000	86.795
492.000	86.740
493.000	86.541
494.000	86.438
495.000	86.772
496.000	85.955
497.000	86.317
498.000	86.697
499.000	86.700
500.000	86.634


==> figure/training_result/RAL_inverse_IK_virtual_angle-3.tsv <==
0.000	2.132
1.000	1.388
2.000	1.293
3.000	1.146
4.000	1.054
5.000	0.972
6.000	0.907
7.000	0.866
8.000	0.828
9.000	0.788
10.000	0.771
11.000	0.739
12.000	0.728
13.000	0.709
14.000	0.698
15.000	0.682
16.000	0.679
17.000	0.660
18.000	0.646
19.000	0.632
20.000	0.625
21.000	0.630
22.000	0.613
23.000	0.609
24.000	0.601
25.000	0.598
26.000	0.575
27.000	0.610
28.000	0.580
29.000	0.571
30.000	0.564
31.000	0.572
32.000	0.551
33.000	0.560
34.000	0.535
35.000	0.552
36.000	0.545
37.000	0.531
38.000	0.530
39.000	0.520
40.000	0.546
41.000	0.535
42.000	0.522
43.000	0.538
44.000	0.508
45.000	0.523
46.000	0.499
47.000	0.523
48.000	0.509
49.000	0.506
50.000	0.518
51.000	0.484
52.000	0.506
53.000	0.493
54.000	0.489
55.000	0.496
56.000	0.477
57.000	0.474
58.000	0.477
59.000	0.487
60.000	0.476
61.000	0.469
62.000	0.468
63.000	0.482
64.000	0.463
65.000	0.461
66.000	0.457
67.000	0.458
68.000	0.495
69.000	0.473
70.000	0.453
71.000	0.457
72.000	0.446
73.000	0.449
74.000	0.457
75.000	0.440
76.000	0.432
77.000	0.453
78.000	0.437
79.000	0.437
80.000	0.437
81.000	0.434
82.000	0.434
83.000	0.444
84.000	0.453
85.000	0.430
86.000	0.421
87.000	0.424
88.000	0.422
89.000	0.419
90.000	0.440
91.000	0.408
92.000	0.415
93.000	0.408
94.000	0.409
95.000	0.416
96.000	0.435
97.000	0.415
98.000	0.416
99.000	0.413
100.000	0.418
101.000	0.412
102.000	0.396
103.000	0.411
104.000	0.407
105.000	0.413
106.000	0.426
107.000	0.399
108.000	0.397
109.000	0.400
110.000	0.414
111.000	0.393
112.000	0.395
113.000	0.395
114.000	0.420
115.000	0.397
116.000	0.409
117.000	0.396
118.000	0.391
119.000	0.392
120.000	0.395
121.000	0.393
122.000	0.403
123.000	0.404
124.000	0.377
125.000	0.398
126.000	0.384
127.000	0.381
128.000	0.388
129.000	0.404
130.000	0.392
131.000	0.378
132.000	0.381
133.000	0.383
134.000	0.378
135.000	0.378
136.000	0.365
137.000	0.374
138.000	0.371
139.000	0.377
140.000	0.370
141.000	0.376
142.000	0.391
143.000	0.404
144.000	0.384
145.000	0.365
146.000	0.364
147.000	0.393
148.000	0.367
149.000	0.364
150.000	0.367
151.000	0.379
152.000	0.369
153.000	0.373
154.000	0.356
155.000	0.373
156.000	0.367
157.000	0.355
158.000	0.351
159.000	0.366
160.000	0.365
161.000	0.363
162.000	0.367
163.000	0.364
164.000	0.353
165.000	0.356
166.000	0.357
167.000	0.355
168.000	0.355
169.000	0.347
170.000	0.360
171.000	0.363
172.000	0.358
173.000	0.354
174.000	0.358
175.000	0.342
176.000	0.364
177.000	0.356
178.000	0.375
179.000	0.359
180.000	0.362
181.000	0.350
182.000	0.347
183.000	0.341
184.000	0.344
185.000	0.356
186.000	0.350
187.000	0.340
188.000	0.349
189.000	0.338
190.000	0.349
191.000	0.348
192.000	0.349
193.000	0.344
194.000	0.331
195.000	0.340
196.000	0.342
197.000	0.339
198.000	0.335
199.000	0.363
200.000	0.374
201.000	0.342
202.000	0.345
203.000	0.342
204.000	0.340
205.000	0.344
206.000	0.340
207.000	0.336
208.000	0.334
209.000	0.345
210.000	0.337
211.000	0.342
212.000	0.353
213.000	0.345
214.000	0.336
215.000	0.342
216.000	0.353
217.000	0.350
218.000	0.332
219.000	0.327
220.000	0.356
221.000	0.344
222.000	0.338
223.000	0.336
224.000	0.343
225.000	0.328
226.000	0.341
227.000	0.335
228.000	0.338
229.000	0.337
230.000	0.337
231.000	0.337
232.000	0.329
233.000	0.338
234.000	0.326
235.000	0.331
236.000	0.323
237.000	0.320
238.000	0.345
239.000	0.337
240.000	0.333
241.000	0.328
242.000	0.328
243.000	0.333
244.000	0.311
245.000	0.334
246.000	0.319
247.000	0.324
248.000	0.316
249.000	0.317
250.000	0.326
251.000	0.322
252.000	0.330
253.000	0.333
254.000	0.323
255.000	0.359
256.000	0.324
257.000	0.325
258.000	0.326
259.000	0.318
260.000	0.317
261.000	0.335
262.000	0.324
263.000	0.306
264.000	0.318
265.000	0.317
266.000	0.314
267.000	0.314
268.000	0.332
269.000	0.319
270.000	0.315
271.000	0.329
272.000	0.324
273.000	0.313
274.000	0.314
275.000	0.326
276.000	0.313
277.000	0.310
278.000	0.312
279.000	0.359
280.000	0.319
281.000	0.307
282.000	0.325
283.000	0.318
284.000	0.326
285.000	0.310
286.000	0.301
287.000	0.318
288.000	0.326
289.000	0.314
290.000	0.306
291.000	0.312
292.000	0.320
293.000	0.308
294.000	0.323
295.000	0.321
296.000	0.317
297.000	0.313
298.000	0.303
299.000	0.302
300.000	0.303
301.000	0.323
302.000	0.317
303.000	0.308
304.000	0.301
305.000	0.310
306.000	0.325
307.000	0.307
308.000	0.322
309.000	0.308
310.000	0.311
311.000	0.307
312.000	0.303
313.000	0.297
314.000	0.302
315.000	0.336
316.000	0.315
317.000	0.304
318.000	0.309
319.000	0.307
320.000	0.307
321.000	0.321
322.000	0.306
323.000	0.320
324.000	0.302
325.000	0.306
326.000	0.308
327.000	0.295
328.000	0.311
329.000	0.311
330.000	0.302
331.000	0.302
332.000	0.301
333.000	0.305
334.000	0.305
335.000	0.304
336.000	0.309
337.000	0.315
338.000	0.304
339.000	0.302
340.000	0.303
341.000	0.313
342.000	0.321
343.000	0.298
344.000	0.306
345.000	0.297
346.000	0.289
347.000	0.340
348.000	0.296
349.000	0.314
350.000	0.301
351.000	0.298
352.000	0.295
353.000	0.301
354.000	0.295
355.000	0.293
356.000	0.304
357.000	0.294
358.000	0.292
359.000	0.296
360.000	0.293
361.000	0.291
362.000	0.300
363.000	0.297
364.000	0.306
365.000	0.297
366.000	0.297
367.000	0.296
368.000	0.306
369.000	0.296
370.000	0.307
371.000	0.301
372.000	0.291
373.000	0.301
374.000	0.314
375.000	0.304
376.000	0.298
377.000	0.284
378.000	0.295
379.000	0.295
380.000	0.287
381.000	0.294
382.000	0.306
383.000	0.294
384.000	0.295
385.000	0.278
386.000	0.296
387.000	0.292
388.000	0.298
389.000	0.306
390.000	0.292
391.000	0.289
392.000	0.301
393.000	0.296
394.000	0.291
395.000	0.306
396.000	0.285
397.000	0.294
398.000	0.300
399.000	0.294
400.000	0.295
401.000	0.295
402.000	0.294
403.000	0.291
404.000	0.289
405.000	0.308
406.000	0.287
407.000	0.310
408.000	0.287
409.000	0.299
410.000	0.293
411.000	0.281
412.000	0.289
413.000	0.310
414.000	0.281
415.000	0.308
416.000	0.290
417.000	0.291
418.000	0.292
419.000	0.294
420.000	0.299
421.000	0.284
422.000	0.290
423.000	0.286
424.000	0.284
425.000	0.277
426.000	0.289
427.000	0.285
428.000	0.284
429.000	0.304
430.000	0.288
431.000	0.286
432.000	0.278
433.000	0.291
434.000	0.285
435.000	0.286
436.000	0.298
437.000	0.284
438.000	0.277
439.000	0.285
440.000	0.297
441.000	0.286
442.000	0.284
443.000	0.288
444.000	0.294
445.000	0.295
446.000	0.284
447.000	0.286
448.000	0.284
449.000	0.283
450.000	0.292
451.000	0.288
452.000	0.293
453.000	0.295
454.000	0.289
455.000	0.282
456.000	0.282
457.000	0.281
458.000	0.274
459.000	0.276
460.000	0.271
461.000	0.309
462.000	0.282
463.000	0.281
464.000	0.289
465.000	0.284
466.000	0.279
467.000	0.287
468.000	0.276
469.000	0.279
470.000	0.277
471.000	0.304
472.000	0.296
473.000	0.285
474.000	0.278
475.000	0.288
476.000	0.290
477.000	0.277
478.000	0.288
479.000	0.283
480.000	0.272
481.000	0.281
482.000	0.274
483.000	0.265
484.000	0.276
485.000	0.279
486.000	0.272
487.000	0.269
488.000	0.274
489.000	0.282
490.000	0.287
491.000	0.275
492.000	0.274
493.000	0.284
494.000	0.280
495.000	0.280
496.000	0.283
497.000	0.281
498.000	0.275
499.000	0.274
500.000	0.278


==> figure/training_result/RAL_inverse_IK_virtual_angle-4.tsv <==
0.000	2.132
1.000	1.392
2.000	1.287
3.000	1.158
4.000	1.050
5.000	0.974
6.000	0.915
7.000	0.866
8.000	0.828
9.000	0.798
10.000	0.773
11.000	0.750
12.000	0.730
13.000	0.714
14.000	0.698
15.000	0.685
16.000	0.675
17.000	0.671
18.000	0.651
19.000	0.644
20.000	0.635
21.000	0.628
22.000	0.618
23.000	0.619
24.000	0.609
25.000	0.608
26.000	0.594
27.000	0.622
28.000	0.581
29.000	0.578
30.000	0.572
31.000	0.576
32.000	0.567
33.000	0.563
34.000	0.552
35.000	0.558
36.000	0.545
37.000	0.549
38.000	0.538
39.000	0.533
40.000	0.563
41.000	0.550
42.000	0.538
43.000	0.531
44.000	0.525
45.000	0.529
46.000	0.523
47.000	0.531
48.000	0.516
49.000	0.520
50.000	0.513
51.000	0.502
52.000	0.512
53.000	0.497
54.000	0.500
55.000	0.497
56.000	0.491
57.000	0.490
58.000	0.501
59.000	0.491
60.000	0.498
61.000	0.482
62.000	0.486
63.000	0.516
64.000	0.476
65.000	0.476
66.000	0.476
67.000	0.469
68.000	0.485
69.000	0.477
70.000	0.464
71.000	0.472
72.000	0.468
73.000	0.459
74.000	0.465
75.000	0.462
76.000	0.461
77.000	0.490
78.000	0.453
79.000	0.451
80.000	0.453
81.000	0.463
82.000	0.470
83.000	0.450
84.000	0.472
85.000	0.452
86.000	0.446
87.000	0.443
88.000	0.452
89.000	0.447
90.000	0.453
91.000	0.440
92.000	0.437
93.000	0.437
94.000	0.440
95.000	0.434
96.000	0.454
97.000	0.436
98.000	0.437
99.000	0.430
100.000	0.437
101.000	0.428
102.000	0.444
103.000	0.437
104.000	0.432
105.000	0.436
106.000	0.437
107.000	0.427
108.000	0.424
109.000	0.421
110.000	0.430
111.000	0.419
112.000	0.419
113.000	0.419
114.000	0.416
115.000	0.443
116.000	0.430
117.000	0.423
118.000	0.418
119.000	0.419
120.000	0.414
121.000	0.414
122.000	0.419
123.000	0.428
124.000	0.411
125.000	0.440
126.000	0.412
127.000	0.405
128.000	0.410
129.000	0.429
130.000	0.422
131.000	0.406
132.000	0.406
133.000	0.424
134.000	0.423
135.000	0.409
136.000	0.402
137.000	0.402
138.000	0.417
139.000	0.420
140.000	0.401
141.000	0.416
142.000	0.424
143.000	0.464
144.000	0.402
145.000	0.398
146.000	0.396
147.000	0.401
148.000	0.405
149.000	0.400
150.000	0.406
151.000	0.439
152.000	0.399
153.000	0.394
154.000	0.395
155.000	0.396
156.000	0.395
157.000	0.392
158.000	0.390
159.000	0.407
160.000	0.396
161.000	0.391
162.000	0.392
163.000	0.390
164.000	0.391
165.000	0.392
166.000	0.387
167.000	0.392
168.000	0.387
169.000	0.385
170.000	0.401
171.000	0.384
172.000	0.384
173.000	0.393
174.000	0.406
175.000	0.385
176.000	0.402
177.000	0.390
178.000	0.417
179.000	0.389
180.000	0.409
181.000	0.381
182.000	0.388
183.000	0.382
184.000	0.381
185.000	0.383
186.000	0.378
187.000	0.383
188.000	0.387
189.000	0.383
190.000	0.381
191.000	0.389
192.000	0.384
193.000	0.377
194.000	0.386
195.000	0.379
196.000	0.378
197.000	0.376
198.000	0.374
199.000	0.387
200.000	0.406
201.000	0.370
202.000	0.401
203.000	0.383
204.000	0.381
205.000	0.375
206.000	0.371
207.000	0.374
208.000	0.376
209.000	0.375
210.000	0.382
211.000	0.368
212.000	0.375
213.000	0.384
214.000	0.380
215.000	0.378
216.000	0.389
217.000	0.391
218.000	0.368
219.000	0.377
220.000	0.383
221.000	0.382
222.000	0.376
223.000	0.369
224.000	0.373
225.000	0.385
226.000	0.388
227.000	0.390
228.000	0.379
229.000	0.373
230.000	0.382
231.000	0.374
232.000	0.372
233.000	0.377
234.000	0.370
235.000	0.369
236.000	0.370
237.000	0.363
238.000	0.367
239.000	0.363
240.000	0.370
241.000	0.372
242.000	0.369
243.000	0.371
244.000	0.366
245.000	0.366
246.000	0.360
247.000	0.369
248.000	0.369
249.000	0.370
250.000	0.363
251.000	0.360
252.000	0.372
253.000	0.366
254.000	0.369
255.000	0.376
256.000	0.367
257.000	0.369
258.000	0.364
259.000	0.357
260.000	0.364
261.000	0.361
262.000	0.364
263.000	0.358
264.000	0.362
265.000	0.357
266.000	0.360
267.000	0.364
268.000	0.370
269.000	0.364
270.000	0.355
271.000	0.365
272.000	0.357
273.000	0.370
274.000	0.359
275.000	0.371
276.000	0.361
277.000	0.356
278.000	0.361
279.000	0.409
280.000	0.356
281.000	0.362
282.000	0.373
283.000	0.352
284.000	0.362
285.000	0.360
286.000	0.358
287.000	0.359
288.000	0.377
289.000	0.355
290.000	0.354
291.000	0.355
292.000	0.365
293.000	0.356
294.000	0.356
295.000	0.356
296.000	0.360
297.000	0.355
298.000	0.354
299.000	0.350
300.000	0.350
301.000	0.371
302.000	0.357
303.000	0.357
304.000	0.354
305.000	0.362
306.000	0.357
307.000	0.375
308.000	0.382
309.000	0.353
310.000	0.357
311.000	0.358
312.000	0.354
313.000	0.347
314.000	0.351
315.000	0.366
316.000	0.355
317.000	0.349
318.000	0.350
319.000	0.347
320.000	0.361
321.000	0.351
322.000	0.350
323.000	0.359
324.000	0.354
325.000	0.346
326.000	0.346
327.000	0.349
328.000	0.364
329.000	0.349
330.000	0.347
331.000	0.354
332.000	0.353
333.000	0.354
334.000	0.360
335.000	0.355
336.000	0.345
337.000	0.366
338.000	0.346
339.000	0.352
340.000	0.360
341.000	0.354
342.000	0.357
343.000	0.355
344.000	0.351
345.000	0.350
346.000	0.345
347.000	0.377
348.000	0.346
349.000	0.347
350.000	0.346
351.000	0.355
352.000	0.350
353.000	0.345
354.000	0.344
355.000	0.347
356.000	0.346
357.000	0.345
358.000	0.341
359.000	0.351
360.000	0.349
361.000	0.351
362.000	0.353
363.000	0.343
364.000	0.352
365.000	0.346
366.000	0.350
367.000	0.354
368.000	0.350
369.000	0.349
370.000	0.359
371.000	0.341
372.000	0.349
373.000	0.354
374.000	0.345
375.000	0.362
376.000	0.356
377.000	0.343
378.000	0.343
379.000	0.347
380.000	0.351
381.000	0.342
382.000	0.355
383.000	0.349
384.000	0.349
385.000	0.360
386.000	0.344
387.000	0.344
388.000	0.343
389.000	0.357
390.000	0.348
391.000	0.357
392.000	0.348
393.000	0.346
394.000	0.341
395.000	0.348
396.000	0.340
397.000	0.343
398.000	0.348
399.000	0.344
400.000	0.356
401.000	0.344
402.000	0.342
403.000	0.342
404.000	0.355
405.000	0.355
406.000	0.364
407.000	0.355
408.000	0.341
409.000	0.341
410.000	0.355
411.000	0.343
412.000	0.339
413.000	0.345
414.000	0.341
415.000	0.351
416.000	0.338
417.000	0.342
418.000	0.343
419.000	0.345
420.000	0.341
421.000	0.346
422.000	0.348
423.000	0.348
424.000	0.339
425.000	0.340
426.000	0.344
427.000	0.346
428.000	0.341
429.000	0.348
430.000	0.352
431.000	0.342
432.000	0.348
433.000	0.339
434.000	0.347
435.000	0.342
436.000	0.343
437.000	0.345
438.000	0.339
439.000	0.347
440.000	0.339
441.000	0.335
442.000	0.345
443.000	0.340
444.000	0.348
445.000	0.340
446.000	0.335
447.000	0.338
448.000	0.350
449.000	0.339
450.000	0.347
451.000	0.334
452.000	0.359
453.000	0.356
454.000	0.338
455.000	0.343
456.000	0.345
457.000	0.339
458.000	0.338
459.000	0.339
460.000	0.340
461.000	0.348
462.000	0.337
463.000	0.340
464.000	0.338
465.000	0.344
466.000	0.352
467.000	0.350
468.000	0.340
469.000	0.342
470.000	0.337
471.000	0.347
472.000	0.376
473.000	0.348
474.000	0.348
475.000	0.337
476.000	0.343
477.000	0.338
478.000	0.339
479.000	0.338
480.000	0.337
481.000	0.340
482.000	0.339
483.000	0.337
484.000	0.336
485.000	0.345
486.000	0.340
487.000	0.334
488.000	0.336
489.000	0.355
490.000	0.344
491.000	0.335
492.000	0.337
493.000	0.339
494.000	0.344
495.000	0.335
496.000	0.353
497.000	0.345
498.000	0.334
499.000	0.336
500.000	0.337


==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



